Hidden in Plain Sight -- Class Competition Focuses Attribution Maps

Attribution methods reveal which input features a neural network uses for a prediction, adding transparency to their decisions. A common problem is that these attributions seem unspecific, highlighting both important and irrelevant features. We revisit the common attribution pipeline and observe that using logits as attribution target is a main cause of this phenomenon. We show that the solution is in plain sight: considering distributions of attributions over multiple classes using existing attribution methods yields specific and fine-grained attributions. On common benchmarks, including the grid-pointing game and randomization-based sanity checks, this improves the ability of 18 attribution methods across 7 architectures up to 2x, agnostic to model architecture.

==> data/rando/convnext.csv <==
integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson
0.6643680930137634,0.5189345488203151,0.4931676774700551,0.9518080353736876,0.8085200250768564,0.788319577984199,0.3938737234584987,0.2789579493540475,0.306713308820688,0.9658597707748412,0.8162736176702382,0.8099116847285194,0.6489280961304903,0.1524740043954843,0.1805057263627549,0.9187241792678832,0.3134642857142857,0.3647806072772041,0.4760504283253103,0.3547118295342378,0.377348528136386,0.9634162783622742,0.8494077088458721,0.8414447073436608,0.0030738776042126,0.0009735775599107,0.0019695720173686,0.6276666522026062,0.2492694709731416,0.2823127167927032
0.0015483406558632,0.0007656534716532,0.0017475627315669,0.9634982943534852,0.8302724807959023,0.8184479101249865,0.0001071063652634,6.298458687405148e-05,0.0001155839561693,0.9669549465179444,0.8152782060433311,0.8085520725945152,0.0,0.0,0.0,0.918183982372284,0.2656071428571429,0.3104112773759916,0.0007027995660901,0.0003981052333117,0.0007801766503837,0.9641571044921876,0.8493428180216781,0.8393695895369381,0.0,0.0,0.0,0.6305638551712036,0.2417069003859423,0.2690514570400066
0.0007191338837146,0.0004140914113172,0.0008513078881723,0.965249478816986,0.8283451301800913,0.8195140314028886,0.0001520012021064,9.989972388870092e-05,0.0001388377260449,0.9600390195846558,0.7767145312496438,0.769814573430381,0.0,0.0,0.0,0.918273389339447,0.2421785714285714,0.279556420963715,0.0008071461394429,0.0004664516078108,0.0009409840517244,0.9572302103042604,0.818088686963596,0.8076769689846807,0.0,0.0,0.0,0.6503720879554749,0.2613954874364056,0.2854771413902124
0.0037657726546749,0.0021604389513364,0.0030728497131861,0.9570213556289672,0.7924119261956264,0.7813415163951043,0.0009847539216279,0.0004703531126819,0.0010710940502921,0.950412392616272,0.7260759885585254,0.7147534629236236,0.0,0.0,0.0,0.9119822978973388,0.1450714285714285,0.1750467978909584,0.0030185248535126,0.0017663617640637,0.0029148577622943,0.9475886225700378,0.7795747571859873,0.7667871562079089,0.0,0.0,0.0,0.611707329750061,0.1798850154734528,0.1938818233424267
0.0496079098181799,0.0309255655891329,0.0371829973802076,0.9372158050537108,0.6964628024631079,0.685162077535336,0.0063257578872144,0.0039840269369917,0.0052710048182348,0.927358865737915,0.5997391716303876,0.5856719959695872,0.0,0.0,0.0,0.903125822544098,0.0260357142857142,0.0271078615785858,0.0243762976112775,0.0167190084667963,0.0199746751389653,0.9234210848808287,0.6819657392003801,0.6661111760785382,0.0,0.0,0.0,0.5548683404922485,0.0562662458625348,0.0669467807177707
0.0394236094979569,0.0243767151326665,0.0301800800795705,0.9389888644218444,0.7027222319438431,0.691166561723151,0.0030210277857258,0.0016754766893134,0.0020320852371727,0.9278435111045836,0.5985445927184918,0.5823024115625339,0.0,0.0,0.0,0.9047824740409852,0.0589285714285714,0.0638927701316213,0.0201819822513498,0.0134435535191417,0.0165625903856275,0.9235752820968628,0.6809938695744101,0.6632852857224987,0.0,0.0,0.0,0.5638009905815125,0.0515928480689558,0.0691657403381864
0.0166680794395506,0.010001548351001,0.0133295120344022,0.9281309247016908,0.6598830404393204,0.6436518611297772,0.0002971357665956,0.0002143171722167,0.0002391817464806,0.9160235524177552,0.5515696094742208,0.5242720262639061,0.0,0.0,0.0,0.9006283283233643,0.0081071428571428,0.0104083536694479,0.0076259661242365,0.005001643668016,0.0063167255381663,0.9101120829582214,0.6400353014368746,0.6133451379456422,0.0,0.0,0.0,0.5617716908454895,0.0523921402457725,0.0674837739307845
0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994
0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994
0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994
0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994
0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994


==> data/rando/convnext_inserted.csv <==
x_axis,integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.6643680930137634,0.5189345488203151,0.4931676774700551,0.9518080353736876,0.8085200250768564,0.788319577984199,0.3938737234584987,0.2789579493540475,0.306713308820688,0.9658597707748412,0.8162736176702382,0.8099116847285194,0.6489280961304903,0.1524740043954843,0.1805057263627549,0.9187241792678832,0.3134642857142857,0.3647806072772041,0.4760504283253103,0.3547118295342378,0.377348528136386,0.9634162783622742,0.8494077088458721,0.8414447073436608,0.0030738776042126,0.0009735775599107,0.0019695720173686,0.6276666522026062,0.2492694709731416,0.2823127167927032
10,0.0015483406558632,0.0007656534716532,0.0017475627315669,0.9634982943534852,0.8302724807959023,0.8184479101249865,0.0001071063652634,6.298458687405148e-05,0.0001155839561693,0.9669549465179444,0.8152782060433311,0.8085520725945152,0.0,0.0,0.0,0.918183982372284,0.2656071428571429,0.3104112773759916,0.0007027995660901,0.0003981052333117,0.0007801766503837,0.9641571044921876,0.8493428180216781,0.8393695895369381,0.0,0.0,0.0,0.6305638551712036,0.2417069003859423,0.2690514570400066
20,0.0007191338837146,0.0004140914113172,0.0008513078881723,0.965249478816986,0.8283451301800913,0.8195140314028886,0.0001520012021064,9.989972388870092e-05,0.0001388377260449,0.9600390195846558,0.7767145312496438,0.769814573430381,0.0,0.0,0.0,0.918273389339447,0.2421785714285714,0.279556420963715,0.0008071461394429,0.0004664516078108,0.0009409840517244,0.9572302103042604,0.818088686963596,0.8076769689846807,0.0,0.0,0.0,0.6503720879554749,0.2613954874364056,0.2854771413902124
30,0.0037657726546749,0.0021604389513364,0.0030728497131861,0.9570213556289672,0.7924119261956264,0.7813415163951043,0.0009847539216279,0.0004703531126819,0.0010710940502921,0.950412392616272,0.7260759885585254,0.7147534629236236,0.0,0.0,0.0,0.9119822978973388,0.1450714285714285,0.1750467978909584,0.0030185248535126,0.0017663617640637,0.0029148577622943,0.9475886225700378,0.7795747571859873,0.7667871562079089,0.0,0.0,0.0,0.611707329750061,0.1798850154734528,0.1938818233424267
40,0.0496079098181799,0.0309255655891329,0.0371829973802076,0.9372158050537108,0.6964628024631079,0.685162077535336,0.0063257578872144,0.0039840269369917,0.0052710048182348,0.927358865737915,0.5997391716303876,0.5856719959695872,0.0,0.0,0.0,0.903125822544098,0.0260357142857142,0.0271078615785858,0.0243762976112775,0.0167190084667963,0.0199746751389653,0.9234210848808287,0.6819657392003801,0.6661111760785382,0.0,0.0,0.0,0.5548683404922485,0.0562662458625348,0.0669467807177707
50,0.0394236094979569,0.0243767151326665,0.0301800800795705,0.9389888644218444,0.7027222319438431,0.691166561723151,0.0030210277857258,0.0016754766893134,0.0020320852371727,0.9278435111045836,0.5985445927184918,0.5823024115625339,0.0,0.0,0.0,0.9047824740409852,0.0589285714285714,0.0638927701316213,0.0201819822513498,0.0134435535191417,0.0165625903856275,0.9235752820968628,0.6809938695744101,0.6632852857224987,0.0,0.0,0.0,0.5638009905815125,0.0515928480689558,0.0691657403381864
60,0.0166680794395506,0.010001548351001,0.0133295120344022,0.9281309247016908,0.6598830404393204,0.6436518611297772,0.0002971357665956,0.0002143171722167,0.0002391817464806,0.9160235524177552,0.5515696094742208,0.5242720262639061,0.0,0.0,0.0,0.9006283283233643,0.0081071428571428,0.0104083536694479,0.0076259661242365,0.005001643668016,0.0063167255381663,0.9101120829582214,0.6400353014368746,0.6133451379456422,0.0,0.0,0.0,0.5617716908454895,0.0523921402457725,0.0674837739307845
70,0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994
80,0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994
90,0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994
100,0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994
100,0.0,0.0,0.0,0.8964601159095764,0.333789332400714,0.3121850958586727,0.0,0.0,0.0,0.8825559020042419,-0.0324777370411838,-0.0262463341578452,0.0,0.0,0.0,0.9031593203544616,0.07175,0.0830140303968379,0.0,0.0,0.0,0.872384786605835,0.2557087853697655,0.2287091961263299,0.0,0.0,0.0,0.584854006767273,0.0485867763259387,0.0432195067388994


==> data/rando/densenet121.csv <==
integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson,lrp_contrastive_cosine,lrp_contrastive_spearman,lrp_contrastive_pearson,lrp_original_cosine,lrp_original_spearman,lrp_original_pearson
0.8755094408988953,0.6446401345629742,0.6202103419429963,0.975996732711792,0.8237112689349478,0.820887066096907,0.42159724857955,0.3105046022170923,0.3545110400493967,0.9938279390335084,0.971752096335026,0.9733001323357252,0.3990409839106724,0.1464612007490746,0.1461565916032038,0.927505612373352,0.4155714285714286,0.436940046179314,0.8451769351959229,0.6439266173632116,0.621917736368109,0.9748646020889282,0.8332598653400608,0.83077944919335,0.0403686569666024,0.0263993640451788,0.0393256930047662,0.6616784905791283,0.3632353965579104,0.4061047587608459,0.9030173420906068,0.5251473970668419,0.5000113411453724,0.9609343409538268,0.6609655866502512,0.6477280599611429
0.7191267013549805,0.5143346609731397,0.4854606602389998,0.9657931923866272,0.761591475786483,0.7592668525200416,0.3806419762792066,0.3245113856814741,0.3413967394774703,0.9897412657737732,0.9533071937313732,0.955976086276967,0.5383344027418643,0.0094243570063048,0.0162420379823944,0.898971676826477,0.1583928571428571,0.1659830565236681,0.6843923330307007,0.5163033110809826,0.4947688715281769,0.9659391045570374,0.7841160580934025,0.7813342161198086,0.1481452879746879,0.1114919593134435,0.125794674183363,0.6068223668974825,0.3001727244108298,0.3356560116238092,0.8929637670516968,0.5045891075811861,0.4848009975745791,0.9607500433921814,0.6595628636430324,0.6466539697580955
0.8820509314537048,0.5420477701065567,0.5135322331290009,0.9555057287216188,0.7080101503145176,0.703853827816177,0.3899148002769798,0.2638062751498364,0.2590886580436307,0.9790357947349548,0.921435121410706,0.9210908529942268,0.5708605480855331,0.005712098954468,0.0061533741728299,0.8968343138694763,0.1511785714285714,0.1660783011157661,0.881874680519104,0.5842716859669757,0.5559696542473946,0.9576116800308228,0.7452904734230312,0.7401367173868765,0.4113256779678875,0.1506893141953289,0.1813230296679607,0.6073695557249302,0.2901150173338682,0.324079878860021,0.8819865584373474,0.4426984924975012,0.4209084611216903,0.94651061296463,0.5640376292549764,0.5529169618783188
0.8857101202011108,0.5633624208626122,0.5326675599645186,0.95205956697464,0.696496103401776,0.6892133876324097,0.4336649047578685,0.3128870135166868,0.3090170791736153,0.959504008293152,0.8419223210598346,0.8441560431256069,0.6983805867359042,0.0535639550623821,0.0650264208516438,0.9192774891853333,0.2132142857142857,0.2497088051025371,0.8833022713661194,0.5992896868291657,0.5701803223264764,0.9545098543167114,0.7322989289470684,0.7265596509171651,0.5711902661085129,0.281384382487805,0.2812831449929788,0.7197791384644806,0.3788452508880441,0.378313127015054,0.8788470029830933,0.4387738192573016,0.4159673532644475,0.9450687170028688,0.5585824401810253,0.5453054347435973
0.8862504363059998,0.5570359812620245,0.5261776888211931,0.9507952928543092,0.6875663562913112,0.6797812777994912,0.4268370760085527,0.288126622879554,0.2851768454889857,0.9548709988594056,0.8125978245700838,0.8174334657399099,0.6855538330264389,0.0407599227961864,0.0463787796173801,0.9150961637496948,0.1976428571428571,0.2181713711382203,0.8834069967269897,0.5941256116639726,0.5642593252234365,0.953408420085907,0.7246015519027137,0.7188833432952829,0.5714361150697266,0.2755999352764444,0.274635567361134,0.7166845349663054,0.3790897494593839,0.3717548116733586,0.8794081211090088,0.4395879527892698,0.4155199972282927,0.9449414014816284,0.5590153858477417,0.5450557826126978
0.8856101632118225,0.5614894797611255,0.5259470436671979,0.9497491121292114,0.684173945151583,0.6753909429863021,0.4357339000827633,0.2617988426525333,0.2607186037171231,0.9390605092048644,0.7389597691484326,0.7508655456153537,0.682630170071614,0.0481320260234089,0.0442482757290296,0.9157254695892334,0.2051071428571428,0.224518550840647,0.8848491907119751,0.5963617641399673,0.5636023631625549,0.9522497653961182,0.7201851964203804,0.7132580447097019,0.5742480953177387,0.2618663167687473,0.2586980809647472,0.7189374697862077,0.378504023956589,0.3661640706212778,0.8792700171470642,0.4390844339087216,0.413076613445057,0.9441683292388916,0.5556948994199914,0.5404326075512303
0.8675336837768555,0.5285539940257367,0.4831276489271839,0.9413213133811952,0.6417510115065467,0.6279787669432662,0.4201929167611524,0.2106385312577989,0.2035499088915978,0.902932345867157,0.615774463886279,0.6099248569654462,0.6691162584759295,0.049557040275508,0.0470416990451952,0.910263180732727,0.1865357142857143,0.2083716653967731,0.8664634823799133,0.5649337351101114,0.5223018118304181,0.943686306476593,0.6751809782893523,0.6641115601152848,0.5492967891060457,0.2252037388303482,0.2131140733652643,0.6850973141281284,0.3268171294920292,0.3076079708118277,0.8735787272453308,0.4388996233002895,0.4109548669903516,0.9438923597335817,0.5530608233091325,0.5373375019635881
0.867837131023407,0.536013820019069,0.4934686414419327,0.9406269788742064,0.6460606888816463,0.6335459948802381,0.4425774136260151,0.1898399232409703,0.177576211343056,0.8916530013084412,0.5801501646857771,0.5661468742809619,0.6762852646611863,0.0642135356207283,0.0643473892703311,0.9144552946090698,0.2018571428571429,0.2299053178860423,0.867557168006897,0.5633104051054497,0.5247468120870424,0.9421290755271912,0.6692573852133044,0.6602779642307177,0.5547513298231329,0.2259084401181836,0.2138298030146653,0.6904817573300388,0.3293622700638929,0.3020494070413782,0.8739996552467346,0.4348042094671064,0.4074420201850385,0.9430619478225708,0.5451503420884156,0.5296886036686108
0.8187967538833618,0.5615143085840032,0.5178062708418392,0.9454792737960817,0.6761431060693073,0.6610024444923935,0.4583750830986537,0.1753799108503619,0.1606116670567973,0.8719131946563721,0.4855068931237221,0.4603451141165815,0.6666640043761581,0.0556283440918528,0.057130852618611,0.9103655815124512,0.1841071428571428,0.2091876200919608,0.8178809881210327,0.5584113847780584,0.5248455791576457,0.9437952041625975,0.6668251277253955,0.6554406573484964,0.5351544040231427,0.1855596866954244,0.170629519449023,0.6669247151336604,0.2755629402076335,0.2472746167919274,0.7489909529685974,0.4397753408788522,0.3980484909973054,0.9425788521766664,0.5406414702081912,0.5253576483483098
0.708555281162262,0.1702127640898602,0.1414574420704416,0.7963448762893677,0.222492337842916,0.2008618517027002,0.3657931416560895,0.0716784700408958,0.0579726739290503,0.7701724767684937,0.1287862357228522,0.115057118801951,0.5716726990500465,0.027122118561065,0.0455238777565567,0.8987952470779419,0.1951785714285714,0.2105609817439706,0.7009856104850769,0.1352557827529181,0.1124146290343725,0.7834935188293457,0.1736101950871631,0.1545076465308857,0.3634766368817346,0.0104576616751542,0.0137944862791836,0.4892774773894925,0.0727333401014657,0.055816092969178,0.7093530893325806,0.0666808541861799,0.038350111971481,0.8227097988128662,0.0704113086769994,0.0470657404457614
0.708555281162262,0.1702127377545411,0.1414574419990211,0.7963448762893677,0.2224923123989408,0.2008618516146195,0.3661234686423559,0.0719538094986853,0.057608826930031,0.7701723575592041,0.1287859241640574,0.115056986392226,0.5716726990500465,0.027122118561065,0.0455238777565567,0.8987952470779419,0.1951785714285714,0.2105609817439706,0.7009878158569336,0.1352583060121006,0.1124230682551815,0.7834933996200562,0.1736148744040828,0.1545084958845154,0.363474657644224,0.0104795299101199,0.0140553793493196,0.489277479392651,0.0727333301521417,0.0558160847996822,0.67946857213974,0.045089749283424,0.0229203842254814,0.8065764307975769,0.0411119254849468,0.0219831867645567
0.708555281162262,0.1702127566705218,0.1414574420179523,0.7963448762893677,0.2224923160105814,0.2008618518034768,0.3670204153812956,0.0719009892534601,0.0584788295650171,0.7701723575592041,0.1287851356650669,0.1150569170057355,0.5716726990500465,0.027122118561065,0.0455238777565567,0.8987952470779419,0.1951785714285714,0.2105609817439706,0.7009843587875366,0.1352588618742542,0.112415056270985,0.7834931015968323,0.1736161297439647,0.1545089618630379,0.3634276040557153,0.0102781417439537,0.013670922827639,0.4892773946314701,0.0727330952837334,0.0558160212965898,0.656902551651001,0.0421221046733098,0.0212652002893392,0.8004940152168274,0.032436353897536,0.0149378174494444


==> data/rando/densenet121_inserted.csv <==
x_axis,integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson,lrp_contrastive_cosine,lrp_contrastive_spearman,lrp_contrastive_pearson,lrp_original_cosine,lrp_original_spearman,lrp_original_pearson
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.8755094408988953,0.6446401345629742,0.6202103419429963,0.975996732711792,0.8237112689349478,0.820887066096907,0.42159724857955,0.3105046022170923,0.3545110400493967,0.9938279390335084,0.971752096335026,0.9733001323357252,0.3990409839106724,0.1464612007490746,0.1461565916032038,0.927505612373352,0.4155714285714286,0.436940046179314,0.8451769351959229,0.6439266173632116,0.621917736368109,0.9748646020889282,0.8332598653400608,0.83077944919335,0.0403686569666024,0.0263993640451788,0.0393256930047662,0.6616784905791283,0.3632353965579104,0.4061047587608459,0.9030173420906068,0.5251473970668419,0.5000113411453724,0.9609343409538268,0.6609655866502512,0.6477280599611429
10,0.7191267013549805,0.5143346609731397,0.4854606602389998,0.9657931923866272,0.761591475786483,0.7592668525200416,0.3806419762792066,0.3245113856814741,0.3413967394774703,0.9897412657737732,0.9533071937313732,0.955976086276967,0.5383344027418643,0.0094243570063048,0.0162420379823944,0.898971676826477,0.1583928571428571,0.1659830565236681,0.6843923330307007,0.5163033110809826,0.4947688715281769,0.9659391045570374,0.7841160580934025,0.7813342161198086,0.1481452879746879,0.1114919593134435,0.125794674183363,0.6068223668974825,0.3001727244108298,0.3356560116238092,0.8929637670516968,0.5045891075811861,0.4848009975745791,0.9607500433921814,0.6595628636430324,0.6466539697580955
20,0.8820509314537048,0.5420477701065567,0.5135322331290009,0.9555057287216188,0.7080101503145176,0.703853827816177,0.3899148002769798,0.2638062751498364,0.2590886580436307,0.9790357947349548,0.921435121410706,0.9210908529942268,0.5708605480855331,0.005712098954468,0.0061533741728299,0.8968343138694763,0.1511785714285714,0.1660783011157661,0.881874680519104,0.5842716859669757,0.5559696542473946,0.9576116800308228,0.7452904734230312,0.7401367173868765,0.4113256779678875,0.1506893141953289,0.1813230296679607,0.6073695557249302,0.2901150173338682,0.324079878860021,0.8819865584373474,0.4426984924975012,0.4209084611216903,0.94651061296463,0.5640376292549764,0.5529169618783188
30,0.8857101202011108,0.5633624208626122,0.5326675599645186,0.95205956697464,0.696496103401776,0.6892133876324097,0.4336649047578685,0.3128870135166868,0.3090170791736153,0.959504008293152,0.8419223210598346,0.8441560431256069,0.6983805867359042,0.0535639550623821,0.0650264208516438,0.9192774891853333,0.2132142857142857,0.2497088051025371,0.8833022713661194,0.5992896868291657,0.5701803223264764,0.9545098543167114,0.7322989289470684,0.7265596509171651,0.5711902661085129,0.281384382487805,0.2812831449929788,0.7197791384644806,0.3788452508880441,0.378313127015054,0.8788470029830933,0.4387738192573016,0.4159673532644475,0.9450687170028688,0.5585824401810253,0.5453054347435973
40,0.8862504363059998,0.5570359812620245,0.5261776888211931,0.9507952928543092,0.6875663562913112,0.6797812777994912,0.4268370760085527,0.288126622879554,0.2851768454889857,0.9548709988594056,0.8125978245700838,0.8174334657399099,0.6855538330264389,0.0407599227961864,0.0463787796173801,0.9150961637496948,0.1976428571428571,0.2181713711382203,0.8834069967269897,0.5941256116639726,0.5642593252234365,0.953408420085907,0.7246015519027137,0.7188833432952829,0.5714361150697266,0.2755999352764444,0.274635567361134,0.7166845349663054,0.3790897494593839,0.3717548116733586,0.8794081211090088,0.4395879527892698,0.4155199972282927,0.9449414014816284,0.5590153858477417,0.5450557826126978
50,0.8856101632118225,0.5614894797611255,0.5259470436671979,0.9497491121292114,0.684173945151583,0.6753909429863021,0.4357339000827633,0.2617988426525333,0.2607186037171231,0.9390605092048644,0.7389597691484326,0.7508655456153537,0.682630170071614,0.0481320260234089,0.0442482757290296,0.9157254695892334,0.2051071428571428,0.224518550840647,0.8848491907119751,0.5963617641399673,0.5636023631625549,0.9522497653961182,0.7201851964203804,0.7132580447097019,0.5742480953177387,0.2618663167687473,0.2586980809647472,0.7189374697862077,0.378504023956589,0.3661640706212778,0.8792700171470642,0.4390844339087216,0.413076613445057,0.9441683292388916,0.5556948994199914,0.5404326075512303
60,0.8675336837768555,0.5285539940257367,0.4831276489271839,0.9413213133811952,0.6417510115065467,0.6279787669432662,0.4201929167611524,0.2106385312577989,0.2035499088915978,0.902932345867157,0.615774463886279,0.6099248569654462,0.6691162584759295,0.049557040275508,0.0470416990451952,0.910263180732727,0.1865357142857143,0.2083716653967731,0.8664634823799133,0.5649337351101114,0.5223018118304181,0.943686306476593,0.6751809782893523,0.6641115601152848,0.5492967891060457,0.2252037388303482,0.2131140733652643,0.6850973141281284,0.3268171294920292,0.3076079708118277,0.8735787272453308,0.4388996233002895,0.4109548669903516,0.9438923597335817,0.5530608233091325,0.5373375019635881
70,0.867837131023407,0.536013820019069,0.4934686414419327,0.9406269788742064,0.6460606888816463,0.6335459948802381,0.4425774136260151,0.1898399232409703,0.177576211343056,0.8916530013084412,0.5801501646857771,0.5661468742809619,0.6762852646611863,0.0642135356207283,0.0643473892703311,0.9144552946090698,0.2018571428571429,0.2299053178860423,0.867557168006897,0.5633104051054497,0.5247468120870424,0.9421290755271912,0.6692573852133044,0.6602779642307177,0.5547513298231329,0.2259084401181836,0.2138298030146653,0.6904817573300388,0.3293622700638929,0.3020494070413782,0.8739996552467346,0.4348042094671064,0.4074420201850385,0.9430619478225708,0.5451503420884156,0.5296886036686108
80,0.8187967538833618,0.5615143085840032,0.5178062708418392,0.9454792737960817,0.6761431060693073,0.6610024444923935,0.4583750830986537,0.1753799108503619,0.1606116670567973,0.8719131946563721,0.4855068931237221,0.4603451141165815,0.6666640043761581,0.0556283440918528,0.057130852618611,0.9103655815124512,0.1841071428571428,0.2091876200919608,0.8178809881210327,0.5584113847780584,0.5248455791576457,0.9437952041625975,0.6668251277253955,0.6554406573484964,0.5351544040231427,0.1855596866954244,0.170629519449023,0.6669247151336604,0.2755629402076335,0.2472746167919274,0.7489909529685974,0.4397753408788522,0.3980484909973054,0.9425788521766664,0.5406414702081912,0.5253576483483098
90,0.708555281162262,0.1702127640898602,0.1414574420704416,0.7963448762893677,0.222492337842916,0.2008618517027002,0.3657931416560895,0.0716784700408958,0.0579726739290503,0.7701724767684937,0.1287862357228522,0.115057118801951,0.5716726990500465,0.027122118561065,0.0455238777565567,0.8987952470779419,0.1951785714285714,0.2105609817439706,0.7009856104850769,0.1352557827529181,0.1124146290343725,0.7834935188293457,0.1736101950871631,0.1545076465308857,0.3634766368817346,0.0104576616751542,0.0137944862791836,0.4892774773894925,0.0727333401014657,0.055816092969178,0.7093530893325806,0.0666808541861799,0.038350111971481,0.8227097988128662,0.0704113086769994,0.0470657404457614
100,0.708555281162262,0.1702127377545411,0.1414574419990211,0.7963448762893677,0.2224923123989408,0.2008618516146195,0.3661234686423559,0.0719538094986853,0.057608826930031,0.7701723575592041,0.1287859241640574,0.115056986392226,0.5716726990500465,0.027122118561065,0.0455238777565567,0.8987952470779419,0.1951785714285714,0.2105609817439706,0.7009878158569336,0.1352583060121006,0.1124230682551815,0.7834933996200562,0.1736148744040828,0.1545084958845154,0.363474657644224,0.0104795299101199,0.0140553793493196,0.489277479392651,0.0727333301521417,0.0558160847996822,0.67946857213974,0.045089749283424,0.0229203842254814,0.8065764307975769,0.0411119254849468,0.0219831867645567
100,0.708555281162262,0.1702127566705218,0.1414574420179523,0.7963448762893677,0.2224923160105814,0.2008618518034768,0.3670204153812956,0.0719009892534601,0.0584788295650171,0.7701723575592041,0.1287851356650669,0.1150569170057355,0.5716726990500465,0.027122118561065,0.0455238777565567,0.8987952470779419,0.1951785714285714,0.2105609817439706,0.7009843587875366,0.1352588618742542,0.112415056270985,0.7834931015968323,0.1736161297439647,0.1545089618630379,0.3634276040557153,0.0102781417439537,0.013670922827639,0.4892773946314701,0.0727330952837334,0.0558160212965898,0.656902551651001,0.0421221046733098,0.0212652002893392,0.8004940152168274,0.032436353897536,0.0149378174494444


==> data/rando/resnet50.csv <==
integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson,lrp_contrastive_cosine,lrp_contrastive_spearman,lrp_contrastive_pearson,lrp_original_cosine,lrp_original_spearman,lrp_original_pearson
0.8042473196983337,0.6423709511181349,0.6144223049722864,0.9725295305252076,0.8378680809285861,0.8335922688828539,0.1841623095881659,0.146017486767342,0.1806102572405261,0.9955086708068848,0.9799565552163432,0.9816185585746028,0.7192550560161471,0.1441435975820796,0.163532902190116,0.9336397647857666,0.3440000000000001,0.3635200781355432,0.7785736322402954,0.6152257625918673,0.5958962641644743,0.9695656895637512,0.8262915316124094,0.8238430516632402,0.0805065435353209,0.0546186018809106,0.079661726265728,0.6676351448812057,0.360072074987926,0.4015962654336834,0.6140619651897666,0.346597016448371,0.3397084604824183,0.9800980687141418,0.920990637458054,0.9313688115455798
0.266336797834374,0.1649658280579787,0.1676566868962895,0.9337773323059082,0.6594901727397009,0.6401887191065766,8.930664509534836e-05,6.6765652120835e-05,0.0001401296517327,0.9217565655708312,0.7561881394664872,0.7340550629926219,0.5738763726530597,0.0223836376984536,0.0161993246061094,0.908672571182251,0.05775,0.0490237823130691,0.3165725087113678,0.2233836405108897,0.2323125529117441,0.9410443902015686,0.7006140447295036,0.6914618783615426,0.0,0.0,0.0,0.6050203761160373,0.2814836932519211,0.2997672821859142,0.6520544290542603,0.3262256096999346,0.31443078509465,0.8912342190742493,0.6454515702271604,0.6510627747821044
0.1435970721365884,0.0940622907213579,0.1005931139067792,0.9415660500526428,0.6859920005464307,0.6703453245843077,0.0,0.0,0.0,0.949008285999298,0.838599170485148,0.8301585329090533,0.5002742754316423,0.0184730673531532,0.0208516462029067,0.9166415929794312,0.0625714285714285,0.0692891320899541,0.1953715493148193,0.1409325406403925,0.1520842947714382,0.949252426624298,0.7282844549293147,0.7206019624153637,0.0,0.0,0.0,0.5783814218345796,0.3238606856105699,0.3362299769454627,0.6282807885847514,0.3230148204859838,0.2875757923898262,0.8556618690490723,0.5564710479246857,0.5543834424772597
0.4944199025630951,0.351777601670098,0.3295226410625425,0.9433489441871644,0.6947926989507521,0.6823304771663075,0.0025100130140781,0.0014848084428849,0.0028400505962843,0.9443880319595336,0.8166318357498152,0.8102893121578415,0.5627252313904464,0.0477275810291194,0.0504044642185567,0.915871798992157,0.14875,0.1613357810106746,0.5476627883575856,0.408845401291928,0.4001446342137868,0.9505351185798644,0.7340752778543828,0.7287848017321032,0.0012570924386382,0.0008323516371545,0.0011988705666831,0.5550962848700582,0.3214132340599619,0.3186878590185977,0.4762859808501916,0.2699003957392873,0.2257580279582831,0.83135986328125,0.5424952490522126,0.5227439424575818
0.8226998448371887,0.533664959665794,0.4892505192178286,0.932218849658966,0.6470811196448328,0.6295837291762642,0.1846722715655341,0.1317567720829453,0.1319732806712429,0.9006696939468384,0.6213646042228763,0.6025265627452998,0.6104969235016033,0.0603746583694772,0.0703679397454208,0.9241064190864564,0.1909642857142857,0.230403734472174,0.8364155292510986,0.5664097556527002,0.5309514524459786,0.939121961593628,0.6786405622074768,0.6681750295671212,0.251673686543397,0.1681182549051152,0.1569167542456471,0.5618612864569877,0.2818043725155026,0.2721737831536737,0.1812928204634226,0.1110388410857287,0.0972722327987591,0.8251473307609558,0.5287633830239261,0.5094959440476177
0.8573369979858398,0.5601846579671608,0.5186380750499409,0.9373940229415894,0.6715842385641814,0.6545847417058476,0.3142015259284526,0.225594992234044,0.2209966027989349,0.908583402633667,0.6638353729773139,0.6411595177478542,0.5393284969828092,0.0370512556881516,0.0380139538398765,0.9146566390991212,0.1290714285714286,0.1524830372681404,0.8705788254737854,0.5908125089678993,0.5605425117506759,0.9451624155044556,0.7025070341384764,0.6927145938097092,0.3435217034093802,0.1950529423479431,0.1837754917463257,0.5335597374723293,0.2812232469959995,0.2633138759015458,0.0079855912327766,0.0043987007327371,0.0039059659747637,0.6849495429620147,0.427218543280132,0.401782712192984
0.8557798862457275,0.5438576028179186,0.4960435400554956,0.9288478493690492,0.6506554895425006,0.6313741745003876,0.45679728922504,0.2321162348502421,0.2208778477427145,0.8882972598075867,0.5654645643575782,0.5329004804011103,0.541921663959045,0.046771405465257,0.0490596994536542,0.9194498062133788,0.1481785714285714,0.1871087031540609,0.867283821105957,0.574936569725696,0.5402748431137443,0.9367527365684508,0.6839943662963478,0.673528965852705,0.3627043393076165,0.1519264597814064,0.1402562429388349,0.5444046153700911,0.2625934387737819,0.2450468320292414,0.0008677836060523,0.0007620116346451,0.0007463151386508,0.0718671152889728,0.0598227326218723,0.0564651643719567
0.8780890107154846,0.5724491337675466,0.534256858385614,0.940110445022583,0.6894999276831495,0.6738540282893709,0.4926435351371765,0.1982166330070719,0.1811195096401418,0.8849526643753052,0.5588456044253958,0.52658501707768,0.4993850870763417,0.0534958017722771,0.0618120411106429,0.92056143283844,0.2045,0.2507748099933302,0.8860832452774048,0.5916602883317391,0.5621092735064035,0.9446976184844972,0.7063777514585329,0.6969057117295958,0.338073142132536,0.1213143590073668,0.1238958985438178,0.5194360579337226,0.2423615882808999,0.2274317529114643,0.000777648448944,0.0005567376633693,0.0005593685523933,0.0009529938101768,0.0008747894851942,0.0008834052755183
0.8841685652732849,0.469625352368665,0.4402747371996914,0.935554027557373,0.6057832112994965,0.5882574797462217,0.5139204859733582,0.13915330676115,0.1440628479117667,0.8656461238861084,0.4633583248828812,0.4298000959457599,0.5243709662193432,0.0914155078684653,0.0958134075956258,0.9244042038917542,0.2479642857142857,0.2864116770764881,0.8766258358955383,0.4461185288809927,0.4188254155113137,0.9291173219680786,0.5729863960648227,0.5551065338841795,0.3481958014556366,0.1374801382637269,0.1286812238932402,0.5229100428922102,0.2386277837867461,0.2095656273818744,0.0008608891367912,0.000843267856365,0.0007523985152173,0.00096987336874,0.0009737417004887,0.0009438173405704
0.8458353281021118,0.2680925981137085,0.2353281531099563,0.9001204371452332,0.3354420869438342,0.3200343309871052,0.4883148074150085,0.0520717890489389,0.0503094717108326,0.8033820986747742,0.1709199871794826,0.1532839919276364,0.5700316671095789,0.0330241724741881,0.0391657582491163,0.9142359495162964,0.1584642857142857,0.1783085355976155,0.8375300168991089,0.2593050017583893,0.2243022179501737,0.8929756879806519,0.3199288441196087,0.2966940162753587,0.3355395812342194,0.0685148882946733,0.0517255629631469,0.4689099268557329,0.1189411460044427,0.0931898042967257,0.0008996977210044,0.0008724975603855,0.000796778718448,0.0008616509437561,0.000519642323297,0.0005605134980471
0.8458353281021118,0.2680925894593164,0.2353281455714364,0.9001204371452332,0.3354421205024324,0.3200343312500711,0.488314539194107,0.0520670106280487,0.0503087105671321,0.8033820986747742,0.1709200193453308,0.1532839920052439,0.5700316671095789,0.0330241724741881,0.0391657582491163,0.9142359495162964,0.1584642857142857,0.1783085355976155,0.8375300168991089,0.2593049818536584,0.2243022003517751,0.8929756283760071,0.3199288464896824,0.2966940162080453,0.3355396076655033,0.0685148844390808,0.051725583575991,0.4689099290541199,0.1189411460494657,0.0931898042690172,0.0008996977210044,0.0008724975603855,0.0007967787075381,0.0008616510033607,0.000519642323297,0.0005605134950793


==> data/rando/resnet50_inserted.csv <==
x_axis,integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson,lrp_contrastive_cosine,lrp_contrastive_spearman,lrp_contrastive_pearson,lrp_original_cosine,lrp_original_spearman,lrp_original_pearson
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.8042473196983337,0.6423709511181349,0.6144223049722864,0.9725295305252076,0.8378680809285861,0.8335922688828539,0.1841623095881659,0.146017486767342,0.1806102572405261,0.9955086708068848,0.9799565552163432,0.9816185585746028,0.7192550560161471,0.1441435975820796,0.163532902190116,0.9336397647857666,0.3440000000000001,0.3635200781355432,0.7785736322402954,0.6152257625918673,0.5958962641644743,0.9695656895637512,0.8262915316124094,0.8238430516632402,0.0805065435353209,0.0546186018809106,0.079661726265728,0.6676351448812057,0.360072074987926,0.4015962654336834,0.6140619651897666,0.346597016448371,0.3397084604824183,0.9800980687141418,0.920990637458054,0.9313688115455798
10,0.266336797834374,0.1649658280579787,0.1676566868962895,0.9337773323059082,0.6594901727397009,0.6401887191065766,8.930664509534836e-05,6.6765652120835e-05,0.0001401296517327,0.9217565655708312,0.7561881394664872,0.7340550629926219,0.5738763726530597,0.0223836376984536,0.0161993246061094,0.908672571182251,0.05775,0.0490237823130691,0.3165725087113678,0.2233836405108897,0.2323125529117441,0.9410443902015686,0.7006140447295036,0.6914618783615426,0.0,0.0,0.0,0.6050203761160373,0.2814836932519211,0.2997672821859142,0.6520544290542603,0.3262256096999346,0.31443078509465,0.8912342190742493,0.6454515702271604,0.6510627747821044
20,0.1435970721365884,0.0940622907213579,0.1005931139067792,0.9415660500526428,0.6859920005464307,0.6703453245843077,0.0,0.0,0.0,0.949008285999298,0.838599170485148,0.8301585329090533,0.5002742754316423,0.0184730673531532,0.0208516462029067,0.9166415929794312,0.0625714285714285,0.0692891320899541,0.1953715493148193,0.1409325406403925,0.1520842947714382,0.949252426624298,0.7282844549293147,0.7206019624153637,0.0,0.0,0.0,0.5783814218345796,0.3238606856105699,0.3362299769454627,0.6282807885847514,0.3230148204859838,0.2875757923898262,0.8556618690490723,0.5564710479246857,0.5543834424772597
30,0.4944199025630951,0.351777601670098,0.3295226410625425,0.9433489441871644,0.6947926989507521,0.6823304771663075,0.0025100130140781,0.0014848084428849,0.0028400505962843,0.9443880319595336,0.8166318357498152,0.8102893121578415,0.5627252313904464,0.0477275810291194,0.0504044642185567,0.915871798992157,0.14875,0.1613357810106746,0.5476627883575856,0.408845401291928,0.4001446342137868,0.9505351185798644,0.7340752778543828,0.7287848017321032,0.0012570924386382,0.0008323516371545,0.0011988705666831,0.5550962848700582,0.3214132340599619,0.3186878590185977,0.4762859808501916,0.2699003957392873,0.2257580279582831,0.83135986328125,0.5424952490522126,0.5227439424575818
40,0.8226998448371887,0.533664959665794,0.4892505192178286,0.932218849658966,0.6470811196448328,0.6295837291762642,0.1846722715655341,0.1317567720829453,0.1319732806712429,0.9006696939468384,0.6213646042228763,0.6025265627452998,0.6104969235016033,0.0603746583694772,0.0703679397454208,0.9241064190864564,0.1909642857142857,0.230403734472174,0.8364155292510986,0.5664097556527002,0.5309514524459786,0.939121961593628,0.6786405622074768,0.6681750295671212,0.251673686543397,0.1681182549051152,0.1569167542456471,0.5618612864569877,0.2818043725155026,0.2721737831536737,0.1812928204634226,0.1110388410857287,0.0972722327987591,0.8251473307609558,0.5287633830239261,0.5094959440476177
50,0.8573369979858398,0.5601846579671608,0.5186380750499409,0.9373940229415894,0.6715842385641814,0.6545847417058476,0.3142015259284526,0.225594992234044,0.2209966027989349,0.908583402633667,0.6638353729773139,0.6411595177478542,0.5393284969828092,0.0370512556881516,0.0380139538398765,0.9146566390991212,0.1290714285714286,0.1524830372681404,0.8705788254737854,0.5908125089678993,0.5605425117506759,0.9451624155044556,0.7025070341384764,0.6927145938097092,0.3435217034093802,0.1950529423479431,0.1837754917463257,0.5335597374723293,0.2812232469959995,0.2633138759015458,0.0079855912327766,0.0043987007327371,0.0039059659747637,0.6849495429620147,0.427218543280132,0.401782712192984
60,0.8557798862457275,0.5438576028179186,0.4960435400554956,0.9288478493690492,0.6506554895425006,0.6313741745003876,0.45679728922504,0.2321162348502421,0.2208778477427145,0.8882972598075867,0.5654645643575782,0.5329004804011103,0.541921663959045,0.046771405465257,0.0490596994536542,0.9194498062133788,0.1481785714285714,0.1871087031540609,0.867283821105957,0.574936569725696,0.5402748431137443,0.9367527365684508,0.6839943662963478,0.673528965852705,0.3627043393076165,0.1519264597814064,0.1402562429388349,0.5444046153700911,0.2625934387737819,0.2450468320292414,0.0008677836060523,0.0007620116346451,0.0007463151386508,0.0718671152889728,0.0598227326218723,0.0564651643719567
70,0.8780890107154846,0.5724491337675466,0.534256858385614,0.940110445022583,0.6894999276831495,0.6738540282893709,0.4926435351371765,0.1982166330070719,0.1811195096401418,0.8849526643753052,0.5588456044253958,0.52658501707768,0.4993850870763417,0.0534958017722771,0.0618120411106429,0.92056143283844,0.2045,0.2507748099933302,0.8860832452774048,0.5916602883317391,0.5621092735064035,0.9446976184844972,0.7063777514585329,0.6969057117295958,0.338073142132536,0.1213143590073668,0.1238958985438178,0.5194360579337226,0.2423615882808999,0.2274317529114643,0.000777648448944,0.0005567376633693,0.0005593685523933,0.0009529938101768,0.0008747894851942,0.0008834052755183
80,0.8841685652732849,0.469625352368665,0.4402747371996914,0.935554027557373,0.6057832112994965,0.5882574797462217,0.5139204859733582,0.13915330676115,0.1440628479117667,0.8656461238861084,0.4633583248828812,0.4298000959457599,0.5243709662193432,0.0914155078684653,0.0958134075956258,0.9244042038917542,0.2479642857142857,0.2864116770764881,0.8766258358955383,0.4461185288809927,0.4188254155113137,0.9291173219680786,0.5729863960648227,0.5551065338841795,0.3481958014556366,0.1374801382637269,0.1286812238932402,0.5229100428922102,0.2386277837867461,0.2095656273818744,0.0008608891367912,0.000843267856365,0.0007523985152173,0.00096987336874,0.0009737417004887,0.0009438173405704
90,0.8458353281021118,0.2680925981137085,0.2353281531099563,0.9001204371452332,0.3354420869438342,0.3200343309871052,0.4883148074150085,0.0520717890489389,0.0503094717108326,0.8033820986747742,0.1709199871794826,0.1532839919276364,0.5700316671095789,0.0330241724741881,0.0391657582491163,0.9142359495162964,0.1584642857142857,0.1783085355976155,0.8375300168991089,0.2593050017583893,0.2243022179501737,0.8929756879806519,0.3199288441196087,0.2966940162753587,0.3355395812342194,0.0685148882946733,0.0517255629631469,0.4689099268557329,0.1189411460044427,0.0931898042967257,0.0008996977210044,0.0008724975603855,0.000796778718448,0.0008616509437561,0.000519642323297,0.0005605134980471
100,0.8458353281021118,0.2680925894593164,0.2353281455714364,0.9001204371452332,0.3354421205024324,0.3200343312500711,0.488314539194107,0.0520670106280487,0.0503087105671321,0.8033820986747742,0.1709200193453308,0.1532839920052439,0.5700316671095789,0.0330241724741881,0.0391657582491163,0.9142359495162964,0.1584642857142857,0.1783085355976155,0.8375300168991089,0.2593049818536584,0.2243022003517751,0.8929756283760071,0.3199288464896824,0.2966940162080453,0.3355396076655033,0.0685148844390808,0.051725583575991,0.4689099290541199,0.1189411460494657,0.0931898042690172,0.0008996977210044,0.0008724975603855,0.0007967787075381,0.0008616510033607,0.000519642323297,0.0005605134950793


==> data/rando/vgg16.csv <==
integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson,lrp_contrastive_cosine,lrp_contrastive_spearman,lrp_contrastive_pearson,lrp_original_cosine,lrp_original_spearman,lrp_original_pearson
0.8554925322532654,0.7677589855836714,0.7363518415503684,0.979621648788452,0.9045664199030116,0.8989884032685357,0.3854408509526402,0.3572778405138165,0.3790828931513832,0.999652087688446,0.9985639377296284,0.9986138964841742,0.6652169463858009,0.1799021639485919,0.2000903485280815,0.9314099550247192,0.3781406593406594,0.407860632942895,0.8555596470832825,0.7597965126669828,0.726459743180225,0.9776090979576112,0.8996782403954187,0.8929552373858813,0.0764832025855478,0.0338817427767681,0.0529226593256004,0.5546652209926397,0.2342887012755731,0.2573472857090615,0.5851095776222428,0.2239801571165939,0.3086475984996147,0.8493538498878479,0.5432773555783607,0.5918698145051949
0.8997589349746704,0.7796547835543006,0.7472064304664513,0.975738286972046,0.8878719302675723,0.8810824736103383,0.5377239295258187,0.4338236092639059,0.4771686310913121,0.9962493181228638,0.9849408119375952,0.9860509721679172,0.6742949851201847,0.1741552254628481,0.1920698890124177,0.9339478611946106,0.3602813186813188,0.3986253025425444,0.9051743149757384,0.7775666081383673,0.7442973930808396,0.9754993319511414,0.8881201606236354,0.8818429462926907,0.1236396372512217,0.0591433791264856,0.0818320926716464,0.5296131193509572,0.2151987068856816,0.245915753878786,0.5671940049008117,0.2007621261411903,0.28892200294043,0.8144802451133728,0.4608260930952177,0.5118968066083032
0.888957679271698,0.7411091123717407,0.7095462800143797,0.961636245250702,0.8322220825489222,0.8235434924406022,0.3382597037940286,0.2775963062628518,0.3122767424312692,0.9737197756767272,0.9140310296051348,0.9159307115435203,0.5845384531840682,0.1177897381721892,0.1185132161107459,0.9268152117729188,0.2577626373626374,0.2630213678828838,0.907119631767273,0.7541718261495264,0.7236492408362742,0.9640886783599854,0.8411821871515076,0.83506440207028,0.020839727289489,0.0082063385923818,0.0138964375860315,0.5510683911629021,0.1991714182209705,0.2292374811799673,0.5442016020439187,0.150357506459808,0.2206891150250673,0.8055493235588074,0.3938214930434568,0.4416148053617763
0.8611511588096619,0.7098426145851802,0.6780358934972106,0.9550788402557372,0.7975375304455508,0.7885405493659245,0.1389032547129318,0.1034932690040711,0.126863796344841,0.942331314086914,0.8164945683582533,0.8049374379825542,0.301672196034342,0.055074083867711,0.0538501991598594,0.9134278297424316,0.1713010989010989,0.1812786467928969,0.8947075009346008,0.7273743761666268,0.7008294282026803,0.956356942653656,0.8007621175124356,0.7949535549285554,0.0,0.0,0.0,0.4883037855611619,0.1374520050979864,0.1629245897474367,0.5266337242393055,0.1122235437482357,0.1517482420617256,0.7755861878395081,0.2929897737695645,0.3090352235487598
0.2298484865576028,0.1730459506686928,0.1869513793097428,0.9465051293373108,0.7461356408284753,0.7370563706318483,0.0001218593269586,9.406854883475756e-05,0.0001949817896777,0.9202090501785278,0.7221844720916663,0.7061440462257165,0.0,0.0,0.0,0.902295172214508,0.1239868131868132,0.1346864474687731,0.63400852509588,0.5218488080795289,0.5117432258968573,0.9484694600105286,0.7539052955959021,0.7473175090669502,0.0,0.0,0.0,0.4359944712104634,0.1182286520733472,0.1211410930482471,0.5114565144265406,0.0685695086939373,0.1070078278421997,0.7451720237731934,0.1955843292077236,0.1995566102803348
0.0,0.0,0.0,0.9255765676498412,0.6219187494971586,0.602499877078162,0.0,0.0,0.0,0.9073324203491212,0.661815423018726,0.6374672950149308,0.0,0.0,0.0,0.8905028104782104,0.0368068111305974,0.0369403971609526,0.0,0.0,0.0,0.9256959557533264,0.628194789522556,0.6006482827029831,0.0,0.0,0.0,0.3995258729369852,0.1160698817468506,0.1094323545043936,0.5118637380032742,0.0626179246129468,0.0881359222436549,0.7269423007965088,0.1353902645891956,0.1413062025087698
0.0,0.0,0.0,0.8968818187713623,0.3593208206637706,0.3470130596280513,0.0,0.0,0.0,0.8203923106193542,-0.0231768625601198,-0.0154198157580633,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.375242656156489,0.3584324306251296,0.0,0.0,0.0,0.3640408606397104,-0.0323373258420325,-0.0417435856488145,0.4859848535846268,0.0035426510464514,-0.0025877466070651,0.7001558542251587,0.0034475118577638,-0.0130085284419671
0.0,0.0,0.0,0.8968818187713623,0.3593207882781541,0.3470130597102207,0.0,0.0,0.0,0.8203923106193542,-0.0231768881661253,-0.0154198157256529,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.375242690874895,0.3584324302898902,0.0,0.0,0.0,0.3640408596132765,-0.032337317268429,-0.0417435857435708,0.4859848491528046,0.0035426614945044,-0.0025877486765471,0.7001558542251587,0.0034475465267935,-0.0130085283169446
0.0,0.0,0.0,0.8968818187713623,0.359320788799745,0.3470130592881028,0.0,0.0,0.0,0.8203923106193542,-0.0231768902322536,-0.0154198158263382,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.3752426432319914,0.3584324298963433,0.0,0.0,0.0,0.3640408605633128,-0.032337327254977,-0.041743585514756,0.4859848549183935,0.0035426877576488,-0.0025877469503094,0.7001558542251587,0.0034475310492543,-0.0130085285776635
0.0,0.0,0.0,0.8968818187713623,0.3593207642464067,0.3470130594933871,0.0,0.0,0.0,0.8203923106193542,-0.0231768808109153,-0.0154198158829939,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.3752426360584071,0.3584324303547528,0.0,0.0,0.0,0.3640408603118849,-0.0323373527925911,-0.0417435855428235,0.4859848563608412,0.003542680695899,-0.00258774682188,0.7001558542251587,0.0034475066822136,-0.0130085282621752
0.0,0.0,0.0,0.8968818187713623,0.3593207755329562,0.3470130594584875,0.0,0.0,0.0,0.8203923106193542,-0.0231768728298994,-0.0154198159944757,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.3752426676269572,0.3584324303773788,0.0,0.0,0.0,0.3640408596478519,-0.0323373289488001,-0.0417435856638345,0.4859848551846317,0.0035426591277532,-0.002587746926218,0.7001558542251587,0.0034475424846577,-0.0130085284181486
0.0,0.0,0.0,0.8968818187713623,0.3593207938724214,0.3470130597823418,0.0,0.0,0.0,0.8203923106193542,-0.0231768505273285,-0.0154198159320053,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.3752426524745752,0.3584324299321436,0.0,0.0,0.0,0.3640408596264314,-0.0323373188283872,-0.0417435855322099,0.4859848530357249,0.0035426460845486,-0.0025877426194064,0.7001558542251587,0.0034475263352933,-0.0130085283735371


==> data/rando/vgg16_inserted.csv <==
x_axis,integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson,lrp_contrastive_cosine,lrp_contrastive_spearman,lrp_contrastive_pearson,lrp_original_cosine,lrp_original_spearman,lrp_original_pearson
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.8554925322532654,0.7677589855836714,0.7363518415503684,0.979621648788452,0.9045664199030116,0.8989884032685357,0.3854408509526402,0.3572778405138165,0.3790828931513832,0.999652087688446,0.9985639377296284,0.9986138964841742,0.6652169463858009,0.1799021639485919,0.2000903485280815,0.9314099550247192,0.3781406593406594,0.407860632942895,0.8555596470832825,0.7597965126669828,0.726459743180225,0.9776090979576112,0.8996782403954187,0.8929552373858813,0.0764832025855478,0.0338817427767681,0.0529226593256004,0.5546652209926397,0.2342887012755731,0.2573472857090615,0.5851095776222428,0.2239801571165939,0.3086475984996147,0.8493538498878479,0.5432773555783607,0.5918698145051949
10,0.8997589349746704,0.7796547835543006,0.7472064304664513,0.975738286972046,0.8878719302675723,0.8810824736103383,0.5377239295258187,0.4338236092639059,0.4771686310913121,0.9962493181228638,0.9849408119375952,0.9860509721679172,0.6742949851201847,0.1741552254628481,0.1920698890124177,0.9339478611946106,0.3602813186813188,0.3986253025425444,0.9051743149757384,0.7775666081383673,0.7442973930808396,0.9754993319511414,0.8881201606236354,0.8818429462926907,0.1236396372512217,0.0591433791264856,0.0818320926716464,0.5296131193509572,0.2151987068856816,0.245915753878786,0.5671940049008117,0.2007621261411903,0.28892200294043,0.8144802451133728,0.4608260930952177,0.5118968066083032
20,0.888957679271698,0.7411091123717407,0.7095462800143797,0.961636245250702,0.8322220825489222,0.8235434924406022,0.3382597037940286,0.2775963062628518,0.3122767424312692,0.9737197756767272,0.9140310296051348,0.9159307115435203,0.5845384531840682,0.1177897381721892,0.1185132161107459,0.9268152117729188,0.2577626373626374,0.2630213678828838,0.907119631767273,0.7541718261495264,0.7236492408362742,0.9640886783599854,0.8411821871515076,0.83506440207028,0.020839727289489,0.0082063385923818,0.0138964375860315,0.5510683911629021,0.1991714182209705,0.2292374811799673,0.5442016020439187,0.150357506459808,0.2206891150250673,0.8055493235588074,0.3938214930434568,0.4416148053617763
30,0.8611511588096619,0.7098426145851802,0.6780358934972106,0.9550788402557372,0.7975375304455508,0.7885405493659245,0.1389032547129318,0.1034932690040711,0.126863796344841,0.942331314086914,0.8164945683582533,0.8049374379825542,0.301672196034342,0.055074083867711,0.0538501991598594,0.9134278297424316,0.1713010989010989,0.1812786467928969,0.8947075009346008,0.7273743761666268,0.7008294282026803,0.956356942653656,0.8007621175124356,0.7949535549285554,0.0,0.0,0.0,0.4883037855611619,0.1374520050979864,0.1629245897474367,0.5266337242393055,0.1122235437482357,0.1517482420617256,0.7755861878395081,0.2929897737695645,0.3090352235487598
40,0.2298484865576028,0.1730459506686928,0.1869513793097428,0.9465051293373108,0.7461356408284753,0.7370563706318483,0.0001218593269586,9.406854883475756e-05,0.0001949817896777,0.9202090501785278,0.7221844720916663,0.7061440462257165,0.0,0.0,0.0,0.902295172214508,0.1239868131868132,0.1346864474687731,0.63400852509588,0.5218488080795289,0.5117432258968573,0.9484694600105286,0.7539052955959021,0.7473175090669502,0.0,0.0,0.0,0.4359944712104634,0.1182286520733472,0.1211410930482471,0.5114565144265406,0.0685695086939373,0.1070078278421997,0.7451720237731934,0.1955843292077236,0.1995566102803348
50,0.0,0.0,0.0,0.9255765676498412,0.6219187494971586,0.602499877078162,0.0,0.0,0.0,0.9073324203491212,0.661815423018726,0.6374672950149308,0.0,0.0,0.0,0.8905028104782104,0.0368068111305974,0.0369403971609526,0.0,0.0,0.0,0.9256959557533264,0.628194789522556,0.6006482827029831,0.0,0.0,0.0,0.3995258729369852,0.1160698817468506,0.1094323545043936,0.5118637380032742,0.0626179246129468,0.0881359222436549,0.7269423007965088,0.1353902645891956,0.1413062025087698
60,0.0,0.0,0.0,0.8968818187713623,0.3593208206637706,0.3470130596280513,0.0,0.0,0.0,0.8203923106193542,-0.0231768625601198,-0.0154198157580633,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.375242656156489,0.3584324306251296,0.0,0.0,0.0,0.3640408606397104,-0.0323373258420325,-0.0417435856488145,0.4859848535846268,0.0035426510464514,-0.0025877466070651,0.7001558542251587,0.0034475118577638,-0.0130085284419671
70,0.0,0.0,0.0,0.8968818187713623,0.3593207882781541,0.3470130597102207,0.0,0.0,0.0,0.8203923106193542,-0.0231768881661253,-0.0154198157256529,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.375242690874895,0.3584324302898902,0.0,0.0,0.0,0.3640408596132765,-0.032337317268429,-0.0417435857435708,0.4859848491528046,0.0035426614945044,-0.0025877486765471,0.7001558542251587,0.0034475465267935,-0.0130085283169446
80,0.0,0.0,0.0,0.8968818187713623,0.359320788799745,0.3470130592881028,0.0,0.0,0.0,0.8203923106193542,-0.0231768902322536,-0.0154198158263382,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.3752426432319914,0.3584324298963433,0.0,0.0,0.0,0.3640408605633128,-0.032337327254977,-0.041743585514756,0.4859848549183935,0.0035426877576488,-0.0025877469503094,0.7001558542251587,0.0034475310492543,-0.0130085285776635
90,0.0,0.0,0.0,0.8968818187713623,0.3593207642464067,0.3470130594933871,0.0,0.0,0.0,0.8203923106193542,-0.0231768808109153,-0.0154198158829939,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.3752426360584071,0.3584324303547528,0.0,0.0,0.0,0.3640408603118849,-0.0323373527925911,-0.0417435855428235,0.4859848563608412,0.003542680695899,-0.00258774682188,0.7001558542251587,0.0034475066822136,-0.0130085282621752
100,0.0,0.0,0.0,0.8968818187713623,0.3593207755329562,0.3470130594584875,0.0,0.0,0.0,0.8203923106193542,-0.0231768728298994,-0.0154198159944757,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.3752426676269572,0.3584324303773788,0.0,0.0,0.0,0.3640408596478519,-0.0323373289488001,-0.0417435856638345,0.4859848551846317,0.0035426591277532,-0.002587746926218,0.7001558542251587,0.0034475424846577,-0.0130085284181486
100,0.0,0.0,0.0,0.8968818187713623,0.3593207938724214,0.3470130597823418,0.0,0.0,0.0,0.8203923106193542,-0.0231768505273285,-0.0154198159320053,0.0,0.0,0.0,0.8919911980628967,0.021621978021978,0.0327418922657516,0.0,0.0,0.0,0.8968347311019897,0.3752426524745752,0.3584324299321436,0.0,0.0,0.0,0.3640408596264314,-0.0323373188283872,-0.0417435855322099,0.4859848530357249,0.0035426460845486,-0.0025877426194064,0.7001558542251587,0.0034475263352933,-0.0130085283735371


==> data/rando/vit.csv <==
integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson
0.7784902453422546,0.5904248753973954,0.5498302616117869,0.9646517038345336,0.8139424149800657,0.7987165108724634,0.4769467561825804,0.3667733321286658,0.3378753708376854,0.9997658729553224,0.9984729695412972,0.998606708486816,0.4924714671219408,0.160126976721442,0.1753113140095027,0.6711198128052056,0.2712324287003623,0.2834298391443117,0.5446367840829771,0.4564527762228342,0.4185932411443505,0.9546194672584534,0.8375575825307852,0.8189082197634312,0.5552527018036053,0.3774123317736721,0.4069282454853982,0.9111626148223876,0.7773235037500972,0.7811798255386365
0.1169108866075985,0.0779788685287173,0.1039341098226443,0.9453426599502563,0.7284337439587092,0.7064277495167514,0.0869141633257677,0.0569104284033855,0.0758595369921904,0.998842716217041,0.992322936904778,0.992640424380427,0.0843152906997129,0.0013686207465231,0.0013489426917863,0.4071011222302914,-0.0161594235487776,-0.0183301348880309,0.0724688990057911,0.0393147667688991,0.0654481563010562,0.9333406686782836,0.7625426673482449,0.7370366982259016,0.0407031947118084,0.0209490680067569,0.0266131182190357,0.4633769334852695,0.2526548800661974,0.2636391626149151
0.1142474119849503,0.0725476516920375,0.1002037925683948,0.9394928216934204,0.7018024793249394,0.6784862040841121,0.0669160845595761,0.0416889295544716,0.0585683884396717,0.9973655939102172,0.9850346279528188,0.9841912175541006,0.0860268176798708,-0.0071198915676795,-0.008830545683175,0.4020475901439786,-0.0092225054210566,-0.007297622083624,0.0745575589698273,0.0388440462286429,0.0672707135353784,0.927634298801422,0.7385439118635245,0.7168226717318854,0.0237287466262951,0.0112603265224852,0.0157125221029922,0.4556223260313272,0.2502477115339727,0.2574296124709145
0.1093935531177558,0.0707438806798201,0.0923539475913182,0.9346699118614196,0.6778832995992009,0.6551387481475586,0.0474060057774186,0.0305463926270464,0.0414625190416983,0.9913028478622437,0.9591210491592088,0.9510294310653378,0.0833942674444988,0.0055464619366936,0.0039066932525005,0.4021779067963362,0.010670768686356,0.0128582347223219,0.0603497125001158,0.0328188029417697,0.0547684797191834,0.917208969593048,0.7082739593839127,0.6784695939561282,0.0105118791038403,0.0055649916872458,0.0081479547331268,0.451022034868598,0.24877239987263,0.2555493752195606
0.0803357482086867,0.0527240164205149,0.0651817301460198,0.9283788800239564,0.6547241493276195,0.6269991360915732,0.015569025196135,0.0100854147148192,0.0122999589382675,0.9745830297470092,0.8714411683515481,0.850218806946946,0.0797560597844421,0.0044062591932029,0.0011930370654866,0.3960020087063312,0.0150304599196305,0.0177808093464501,0.0107647453090175,0.0070667343148495,0.0101194912655811,0.894923210144043,0.6331737410198218,0.5697694475036942,0.0008285810975357,0.0001591356012444,0.0003645020967848,0.4377907450944185,0.2243024369059091,0.2237321415812885
0.0549273865995928,0.0358040384566571,0.0455217639566857,0.9229745864868164,0.6250222640604789,0.5963934702599601,0.0095367703696247,0.0066022028729537,0.0081896402551144,0.9605130553245544,0.783773659047174,0.761945687299361,0.0807194179866928,0.0050156063923496,0.0033518180712383,0.3916625826656818,0.0119919423547333,0.0117849087214284,0.0064634533566422,0.004022342262155,0.006147837834548,0.8807073831558228,0.5744898995527911,0.5110740647068963,0.0007218728266889,0.0004981740493005,0.0005938015577362,0.4291816467642784,0.1966884166807096,0.1981000422156626
6.419868022203446e-05,5.920352162726798e-05,6.795424812937522e-05,0.905315637588501,0.476802720192274,0.4501335621271322,0.0007238335683941,0.0003915049510313,0.0006014385522198,0.9381843209266664,0.6434810469803731,0.609933836138809,0.0811844402472488,0.0042147901563149,0.0030551294471965,0.3946334355026483,0.0078462178206232,0.0077930141975125,0.0,0.0,0.0,0.8696213364601135,0.482798450386192,0.4238948467888435,2.524294890463352e-05,4.099224743817206e-07,-2.1660272174714427e-05,0.4225932065472007,0.1533116676283147,0.1518949981174934
0.0,0.0,0.0,0.9214500784873962,0.5695492272741474,0.539122711880392,0.0,0.0,0.0,0.943249762058258,0.5833966517490703,0.5771567271269651,0.0680262425236214,0.0018742737773084,0.0015754560932342,0.3853676094412803,0.0043245718793544,0.006412638106499,0.0,0.0,0.0,0.878671407699585,0.5090409321963075,0.4529969793677657,0.0,0.0,0.0,0.4060882473383099,0.1147954108517245,0.122361326058661
0.0,0.0,0.0,0.9121336340904236,0.3584663979616054,0.3371174342282312,0.0,0.0,0.0,0.9125869274139404,0.0645219310437509,0.0597621824391373,0.07809684474417,0.0019273023182473,0.0039975211978354,0.3847110776305198,-0.0138244043349203,-0.00847177393241,0.0,0.0,0.0,0.8633730411529541,0.2547639860929301,0.2249495421074193,0.0,0.0,0.0,0.4202165149599314,0.0212049704618396,0.0184575800919409
0.0,0.0,0.0,0.9121336340904236,0.3584663979616054,0.3371174342282312,0.0,0.0,0.0,0.9125869274139404,0.0645219310437509,0.0597621824391373,0.07809684474417,0.0019273023182473,0.0039975211978354,0.3847110776305198,-0.0138244043349203,-0.00847177393241,0.0,0.0,0.0,0.8633730411529541,0.2547639860929301,0.2249495421074193,0.0,0.0,0.0,0.4202165149599314,0.0212049704618396,0.0184575800919409
0.0,0.0,0.0,0.9121336340904236,0.3584663979616054,0.3371174342282312,0.0,0.0,0.0,0.9125869274139404,0.0645219310437509,0.0597621824391373,0.07809684474417,0.0019273023182473,0.0039975211978354,0.3847110776305198,-0.0138244043349203,-0.00847177393241,0.0,0.0,0.0,0.8633730411529541,0.2547639860929301,0.2249495421074193,0.0,0.0,0.0,0.4202165149599314,0.0212049704618396,0.0184575800919409
0.0,0.0,0.0,0.9121336340904236,0.3584663979616054,0.3371174342282312,0.0,0.0,0.0,0.9125869274139404,0.0645219310437509,0.0597621824391373,0.07809684474417,0.0019273023182473,0.0039975211978354,0.3847110776305198,-0.0138244043349203,-0.00847177393241,0.0,0.0,0.0,0.8633730411529541,0.2547639860929301,0.2249495421074193,0.0,0.0,0.0,0.4202165149599314,0.0212049704618396,0.0184575800919409


==> data/rando/vit_inserted.csv <==
x_axis,integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.7784902453422546,0.5904248753973954,0.5498302616117869,0.9646517038345336,0.8139424149800657,0.7987165108724634,0.4769467561825804,0.3667733321286658,0.3378753708376854,0.9997658729553224,0.9984729695412972,0.998606708486816,0.4924714671219408,0.160126976721442,0.1753113140095027,0.6711198128052056,0.2712324287003623,0.2834298391443117,0.5446367840829771,0.4564527762228342,0.4185932411443505,0.9546194672584534,0.8375575825307852,0.8189082197634312,0.5552527018036053,0.3774123317736721,0.4069282454853982,0.9111626148223876,0.7773235037500972,0.7811798255386365
10,0.1169108866075985,0.0779788685287173,0.1039341098226443,0.9453426599502563,0.7284337439587092,0.7064277495167514,0.0869141633257677,0.0569104284033855,0.0758595369921904,0.998842716217041,0.992322936904778,0.992640424380427,0.0843152906997129,0.0013686207465231,0.0013489426917863,0.4071011222302914,-0.0161594235487776,-0.0183301348880309,0.0724688990057911,0.0393147667688991,0.0654481563010562,0.9333406686782836,0.7625426673482449,0.7370366982259016,0.0407031947118084,0.0209490680067569,0.0266131182190357,0.4633769334852695,0.2526548800661974,0.2636391626149151
20,0.1142474119849503,0.0725476516920375,0.1002037925683948,0.9394928216934204,0.7018024793249394,0.6784862040841121,0.0669160845595761,0.0416889295544716,0.0585683884396717,0.9973655939102172,0.9850346279528188,0.9841912175541006,0.0860268176798708,-0.0071198915676795,-0.008830545683175,0.4020475901439786,-0.0092225054210566,-0.007297622083624,0.0745575589698273,0.0388440462286429,0.0672707135353784,0.927634298801422,0.7385439118635245,0.7168226717318854,0.0237287466262951,0.0112603265224852,0.0157125221029922,0.4556223260313272,0.2502477115339727,0.2574296124709145
30,0.1093935531177558,0.0707438806798201,0.0923539475913182,0.9346699118614196,0.6778832995992009,0.6551387481475586,0.0474060057774186,0.0305463926270464,0.0414625190416983,0.9913028478622437,0.9591210491592088,0.9510294310653378,0.0833942674444988,0.0055464619366936,0.0039066932525005,0.4021779067963362,0.010670768686356,0.0128582347223219,0.0603497125001158,0.0328188029417697,0.0547684797191834,0.917208969593048,0.7082739593839127,0.6784695939561282,0.0105118791038403,0.0055649916872458,0.0081479547331268,0.451022034868598,0.24877239987263,0.2555493752195606
40,0.0803357482086867,0.0527240164205149,0.0651817301460198,0.9283788800239564,0.6547241493276195,0.6269991360915732,0.015569025196135,0.0100854147148192,0.0122999589382675,0.9745830297470092,0.8714411683515481,0.850218806946946,0.0797560597844421,0.0044062591932029,0.0011930370654866,0.3960020087063312,0.0150304599196305,0.0177808093464501,0.0107647453090175,0.0070667343148495,0.0101194912655811,0.894923210144043,0.6331737410198218,0.5697694475036942,0.0008285810975357,0.0001591356012444,0.0003645020967848,0.4377907450944185,0.2243024369059091,0.2237321415812885
50,0.0549273865995928,0.0358040384566571,0.0455217639566857,0.9229745864868164,0.6250222640604789,0.5963934702599601,0.0095367703696247,0.0066022028729537,0.0081896402551144,0.9605130553245544,0.783773659047174,0.761945687299361,0.0807194179866928,0.0050156063923496,0.0033518180712383,0.3916625826656818,0.0119919423547333,0.0117849087214284,0.0064634533566422,0.004022342262155,0.006147837834548,0.8807073831558228,0.5744898995527911,0.5110740647068963,0.0007218728266889,0.0004981740493005,0.0005938015577362,0.4291816467642784,0.1966884166807096,0.1981000422156626
60,6.419868022203446e-05,5.920352162726798e-05,6.795424812937522e-05,0.905315637588501,0.476802720192274,0.4501335621271322,0.0007238335683941,0.0003915049510313,0.0006014385522198,0.9381843209266664,0.6434810469803731,0.609933836138809,0.0811844402472488,0.0042147901563149,0.0030551294471965,0.3946334355026483,0.0078462178206232,0.0077930141975125,0.0,0.0,0.0,0.8696213364601135,0.482798450386192,0.4238948467888435,2.524294890463352e-05,4.099224743817206e-07,-2.1660272174714427e-05,0.4225932065472007,0.1533116676283147,0.1518949981174934
70,0.0,0.0,0.0,0.9214500784873962,0.5695492272741474,0.539122711880392,0.0,0.0,0.0,0.943249762058258,0.5833966517490703,0.5771567271269651,0.0680262425236214,0.0018742737773084,0.0015754560932342,0.3853676094412803,0.0043245718793544,0.006412638106499,0.0,0.0,0.0,0.878671407699585,0.5090409321963075,0.4529969793677657,0.0,0.0,0.0,0.4060882473383099,0.1147954108517245,0.122361326058661
80,0.0,0.0,0.0,0.9121336340904236,0.3584663979616054,0.3371174342282312,0.0,0.0,0.0,0.9125869274139404,0.0645219310437509,0.0597621824391373,0.07809684474417,0.0019273023182473,0.0039975211978354,0.3847110776305198,-0.0138244043349203,-0.00847177393241,0.0,0.0,0.0,0.8633730411529541,0.2547639860929301,0.2249495421074193,0.0,0.0,0.0,0.4202165149599314,0.0212049704618396,0.0184575800919409
90,0.0,0.0,0.0,0.9121336340904236,0.3584663979616054,0.3371174342282312,0.0,0.0,0.0,0.9125869274139404,0.0645219310437509,0.0597621824391373,0.07809684474417,0.0019273023182473,0.0039975211978354,0.3847110776305198,-0.0138244043349203,-0.00847177393241,0.0,0.0,0.0,0.8633730411529541,0.2547639860929301,0.2249495421074193,0.0,0.0,0.0,0.4202165149599314,0.0212049704618396,0.0184575800919409
100,0.0,0.0,0.0,0.9121336340904236,0.3584663979616054,0.3371174342282312,0.0,0.0,0.0,0.9125869274139404,0.0645219310437509,0.0597621824391373,0.07809684474417,0.0019273023182473,0.0039975211978354,0.3847110776305198,-0.0138244043349203,-0.00847177393241,0.0,0.0,0.0,0.8633730411529541,0.2547639860929301,0.2249495421074193,0.0,0.0,0.0,0.4202165149599314,0.0212049704618396,0.0184575800919409
100,0.0,0.0,0.0,0.9121336340904236,0.3584663979616054,0.3371174342282312,0.0,0.0,0.0,0.9125869274139404,0.0645219310437509,0.0597621824391373,0.07809684474417,0.0019273023182473,0.0039975211978354,0.3847110776305198,-0.0138244043349203,-0.00847177393241,0.0,0.0,0.0,0.8633730411529541,0.2547639860929301,0.2249495421074193,0.0,0.0,0.0,0.4202165149599314,0.0212049704618396,0.0184575800919409


==> data/rando/vit_timm.csv <==
gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,t_lrp_contrastive_cosine,t_lrp_contrastive_spearman,t_lrp_contrastive_pearson,t_lrp_original_cosine,t_lrp_original_spearman,t_lrp_original_pearson,rollout_contrastive_cosine,rollout_contrastive_spearman,rollout_contrastive_pearson,rollout_original_cosine,rollout_original_spearman,rollout_original_pearson,inflow_contrastive_cosine,inflow_contrastive_spearman,inflow_contrastive_pearson,inflow_original_cosine,inflow_original_spearman,inflow_original_pearson,vit_grad_contrastive_cosine,vit_grad_contrastive_spearman,vit_grad_contrastive_pearson,vit_grad_original_cosine,vit_grad_original_spearman,vit_grad_original_pearson,bi_attn_contrastive_cosine,bi_attn_contrastive_spearman,bi_attn_contrastive_pearson,bi_attn_original_cosine,bi_attn_original_spearman,bi_attn_original_pearson,t_attn_contrastive_cosine,t_attn_contrastive_spearman,t_attn_contrastive_pearson,t_attn_original_cosine,t_attn_original_spearman,t_attn_original_pearson
0.4311679525795771,0.1365771540261827,0.1636164894358672,0.6365901294797659,0.2806028787803773,0.3027707427581279,0.0,0.0,0.0,0.9278262853622437,0.6113958125162957,0.5959787067693476,0.1446800628361798,0.0021520484776533,0.01502850417777,0.9684844017028807,0.7149932357780155,0.718143729770499,0.0167951432541885,-0.0049751519254982,-0.003933891200854,0.8824504613876343,0.3829508275402229,0.3802682053516356,0.5820981827376454,0.0103476109901115,0.0014632603669646,0.7129445029007038,0.0122849711343376,0.003738837586787,0.6655585432506632,0.1495906155336819,0.1598079905381079,0.9481270909309388,0.5584842036878828,0.5726846909409782,0.6425766490067035,0.0862593454067249,0.0906808453796666,0.9441630840301514,0.4236353996151958,0.4312702004167509
0.0799643484726548,-0.0030413964730991,-0.0046848457963323,0.3814827483147383,-0.0033221312800188,-0.0046852922561884,0.0,0.0,0.0,0.942676305770874,0.6397022183397413,0.6447530175969494,0.0,0.0,0.0,0.9809640645980836,0.737290885071613,0.7589078063367636,0.0,0.0,0.0,0.9076146483421326,0.42277434593175,0.4318445080881545,0.0,0.0,0.0,0.5966569991050128,-0.0318686992212242,-0.0331290122902872,0.0310306283590616,-0.000501325378083,0.0018564758258213,0.9411449432373048,0.4960998857560691,0.5042127694325661,0.3438502566381503,0.0457888276302794,0.0519545330971525,0.9363253116607666,0.2886100800581072,0.3009914800241713
0.0862976594567298,0.0037682030127743,0.004971769622802,0.3991953101456165,-4.0144146476979614e-05,0.0022081491352841,0.0,0.0,0.0,0.9166590571403505,0.4176163870530195,0.4144553673671444,0.0,0.0,0.0,0.971788763999939,0.6026289737597035,0.6232886111777198,0.0,0.0,0.0,0.8727326393127441,0.2472083143095038,0.2440650265652425,0.0,0.0,0.0,0.6039798403342865,0.0038472322030306,-0.0010735336820231,0.0498896083485306,0.0090779720460398,0.0125396424168853,0.9367349147796632,0.4818086457972798,0.4980880201812474,0.4026624503664716,0.0471176371418907,0.053920717990719,0.9347251057624816,0.2825190596816373,0.2887548094086249
0.0783842538706958,-0.0033398537441614,-0.0014749670014779,0.3761369296014309,0.0023762483298812,0.0064690645455749,0.0,0.0,0.0,0.8933042287826538,0.0730235438857955,0.0740241662486126,0.0,0.0,0.0,0.9612002968788148,0.4277774625132668,0.444182707984772,0.0,0.0,0.0,0.8770624995231628,0.1287526521453793,0.1287744342964382,0.001874818239361,-0.0008359308400967,-0.0012358679730475,0.5937961373285215,0.0070688082028627,0.0063183333474174,0.1565030676802271,0.045510707437733,0.052407038185858,0.934545397758484,0.4913634145423982,0.5083808266640786,0.4685509393615648,0.0525910626694831,0.0624730085545283,0.9334228038787842,0.2604163157107266,0.2651788495281211
0.0817454498149454,0.0026267173241077,0.0017960070796191,0.3729818647075444,0.0035771825471066,0.0069606974390654,0.0,0.0,0.0,0.8934858441352844,0.101770366562133,0.0967960484438264,0.0,0.0,0.0,0.9593189358711244,0.3605968133814513,0.368202513104477,0.0,0.0,0.0,0.8742545247077942,0.1312573999119546,0.1278672778926696,0.0,-0.000219293728063,-0.0001879454166416,0.574238067236729,0.0068922435734786,0.0035661705131671,0.0977103239769931,0.0365489761479167,0.0368988058902088,0.9314895868301392,0.4742875779315791,0.4886930700605891,0.4373452911253553,0.0502791590580571,0.0545247716414553,0.9320775270462036,0.2397559971171021,0.2431077013116512
0.0814119086561259,-0.0035889154286658,-0.0026404073729246,0.3925162328332662,-0.0028303174653279,0.0006199926025147,0.0,0.0,0.0,0.8872296214103699,-0.031684569994327,-0.0324505828884336,0.0,0.0,0.0,0.9524290561676024,0.1310052888712984,0.1311370571351116,0.0,0.0,0.0,0.8444587588310242,0.0444617194704452,0.0404553484623759,0.0,0.0,0.0,0.5794366067326627,0.0068932071747338,0.0019492517529187,0.0150521799817215,0.0049048403077056,0.004530731487298,0.919873058795929,0.3276710271074313,0.3408525669995847,0.3724625032210024,0.0282436440875156,0.03153441415304,0.9266201257705688,0.1380370182797021,0.1383623289749097
0.0793778392337262,-0.0068000294147353,-0.0066533092161519,0.390052797242999,-0.0069497477737829,-0.0022227842008455,0.0,0.0,0.0,0.8900584578514099,-0.033876777661317,-0.0277551146636235,0.0,0.0,0.0,0.9494726657867432,-0.0378438525255053,-0.0335453869098539,0.0,0.0,0.0,0.8489000201225281,0.0115781313446013,0.0050117050894708,0.0,0.0,0.0,0.5620970697227167,0.0226039209734787,0.0186674593867336,0.0127054157853126,-0.0001203436861303,-0.0011144131912092,0.9089539647102356,0.0241769232103169,0.0244824289743131,0.3582542361202649,-0.005632222754056,-0.0013468695228981,0.9197766780853271,0.0131559023987023,0.0145867829154942
0.0683177275806665,-0.0043064276477115,-0.0056075007595711,0.3620383657813072,-0.0084601868805816,-0.0017070019386313,0.0,0.0,0.0,0.8911824822425842,-0.0125787190662647,-0.0119035920164487,0.0,0.0,0.0,0.949514627456665,-0.0796600016471054,-0.0810465672555214,0.0,0.0,0.0,0.8786154985427856,-0.0377685422672713,-0.0431934311484792,0.0,0.0,0.0,0.5750245335151849,0.0224301057964217,0.0226644592050805,0.003012373059988,0.000447165768817,-0.000163056033623,0.9070945382118224,0.0028736373040049,0.0059797454918882,0.3500840636948124,-0.0065904080235227,-0.0075421919476916,0.9172267317771912,-0.0583310621810473,-0.0595704162273716
0.0916245243586599,0.0022705366769014,0.0033925015806661,0.399554748237133,-0.0018075542410443,0.002665301723624,0.0,0.0,0.0,0.8924037218093872,-0.0396068196628321,-0.0413285581984877,0.0,0.0,0.0,0.9507414698600768,-0.0217178094114556,-0.0258305590476772,0.0,0.0,0.0,0.8835942149162292,0.0352168456950928,0.0336660563116236,0.0,0.0,0.0,0.4951815801470589,0.0060367836990406,0.0026580104625389,0.049799176543951,0.0024186140964805,0.0022382360253626,0.9100395441055298,-0.0080992578684083,-0.0055490630268699,0.352770610820502,0.00374707613809,0.0061403354635584,0.9276320934295654,-0.011425383167449,-0.0086627213379169
0.0916245243586599,0.0022705366769014,0.0033925015806661,0.399554748237133,-0.0018075542410443,0.002665301723624,0.0,0.0,0.0,0.8924037218093872,-0.0396068196628321,-0.0413285581984877,0.0,0.0,0.0,0.9507414698600768,-0.0217178094114556,-0.0258305590476772,0.0,0.0,0.0,0.8835942149162292,0.0352168456950928,0.0336660563116236,0.0,0.0,0.0,0.4951815801470589,0.0060367836990406,0.0026580104625389,0.049799176543951,0.0024186140964805,0.0022382360253626,0.9100395441055298,-0.0080992578684083,-0.0055490630268699,0.352770610820502,0.00374707613809,0.0061403354635584,0.9276320934295654,-0.011425383167449,-0.0086627213379169
0.0916245243586599,0.0022705366769014,0.0033925015806661,0.399554748237133,-0.0018075542410443,0.002665301723624,0.0,0.0,0.0,0.8924037218093872,-0.0396068196628321,-0.0413285581984877,0.0,0.0,0.0,0.9507414698600768,-0.0217178094114556,-0.0258305590476772,0.0,0.0,0.0,0.8835942149162292,0.0352168456950928,0.0336660563116236,0.0,0.0,0.0,0.4951815801470589,0.0060367836990406,0.0026580104625389,0.049799176543951,0.0024186140964805,0.0022382360253626,0.9100395441055298,-0.0080992578684083,-0.0055490630268699,0.352770610820502,0.00374707613809,0.0061403354635584,0.9276320934295654,-0.011425383167449,-0.0086627213379169
0.0916245243586599,0.0022705366769014,0.0033925015806661,0.399554748237133,-0.0018075542410443,0.002665301723624,0.0,0.0,0.0,0.8924037218093872,-0.0396068196628321,-0.0413285581984877,0.0,0.0,0.0,0.9507414698600768,-0.0217178094114556,-0.0258305590476772,0.0,0.0,0.0,0.8835942149162292,0.0352168456950928,0.0336660563116236,0.0,0.0,0.0,0.4951815801470589,0.0060367836990406,0.0026580104625389,0.049799176543951,0.0024186140964805,0.0022382360253626,0.9100395441055298,-0.0080992578684083,-0.0055490630268699,0.352770610820502,0.00374707613809,0.0061403354635584,0.9276320934295654,-0.011425383167449,-0.0086627213379169


==> data/rando/vit_timm_32.csv <==
gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,t_lrp_contrastive_cosine,t_lrp_contrastive_spearman,t_lrp_contrastive_pearson,t_lrp_original_cosine,t_lrp_original_spearman,t_lrp_original_pearson,rollout_contrastive_cosine,rollout_contrastive_spearman,rollout_contrastive_pearson,rollout_original_cosine,rollout_original_spearman,rollout_original_pearson,inflow_contrastive_cosine,inflow_contrastive_spearman,inflow_contrastive_pearson,inflow_original_cosine,inflow_original_spearman,inflow_original_pearson,vit_grad_contrastive_cosine,vit_grad_contrastive_spearman,vit_grad_contrastive_pearson,vit_grad_original_cosine,vit_grad_original_spearman,vit_grad_original_pearson,bi_attn_contrastive_cosine,bi_attn_contrastive_spearman,bi_attn_contrastive_pearson,bi_attn_original_cosine,bi_attn_original_spearman,bi_attn_original_pearson,t_attn_contrastive_cosine,t_attn_contrastive_spearman,t_attn_contrastive_pearson,t_attn_original_cosine,t_attn_original_spearman,t_attn_original_pearson
0.3282226425521076,0.1539511033754487,0.1919848294235168,0.6985942245358602,0.4569005608011768,0.4858632905610415,0.0010402503982186,0.0007096996287481,0.000501069432798,0.9572268724441528,0.6207288602186584,0.6338275042028017,0.4293471141273621,0.1122282400854148,0.1276717206502845,0.9846370816230774,0.733306958376704,0.7740687079396429,0.0655665515242144,0.0309671582369654,0.0381117829277428,0.8448367118835449,0.2747174991993452,0.2819617136363618,0.5933690774857059,0.0199882765540463,0.0180660285790387,0.7416577284252271,0.0158810463089833,0.0135242704509896,0.6466134184780894,0.0606468887181175,0.0697026846519499,0.9684329628944396,0.4539839618533467,0.477549907658897,0.6461566364131868,0.0341064639361895,0.0361648129392939,0.9683296084403992,0.3459793408329252,0.3640541176983298
0.0716218910217285,0.0060291635874706,0.0058232812825134,0.4416829655468464,0.0004760401739067,-0.0052161482392389,0.0,0.0,0.0,0.926172137260437,0.3446071324289639,0.3586980677672288,0.0,0.0,0.0,0.9775437712669371,0.6238066425473748,0.6792549516973432,0.0,0.0,0.0,0.8445639610290527,0.1097426886743016,0.1098096815041213,0.0,0.0,0.0,0.6334953986296896,-0.0064624156015362,-0.0084272637802435,0.0022017397359013,0.0015317373752029,0.0014657785659137,0.9688646197319032,0.4074781783884326,0.4281524681604071,0.360383775551687,0.044706529076173,0.0460165666738799,0.9703170657157898,0.2757951629370552,0.2935103976409456
0.0646698253601789,0.0051079311385574,0.0033861146409519,0.4282366361021995,0.0186170522873788,0.0067422281032337,0.0,0.0,0.0,0.9138192534446716,0.2062859752498771,0.2048296701920128,0.0,0.0,0.0,0.9698224663734436,0.5046789257840077,0.55359741903976,0.0,0.0,0.0,0.8348820805549622,0.0707948424628896,0.071569433624982,0.0,0.0,0.0,0.6320978748964989,-0.0115641896051783,-0.017702903564311,0.0113913143307436,0.0050703356046739,0.0048745037300025,0.9692298769950868,0.4194317054936878,0.4375737105230993,0.4265120148681744,0.0497383332281441,0.0551212451376239,0.9705674052238464,0.2949278052501973,0.3071973082700492
0.0654817264527082,0.0041989830649785,0.0050669505264734,0.4286585011705756,-0.001159398449868,-0.0067163619773392,0.0,0.0,0.0,0.9062755703926086,0.0818697904526744,0.0760640918051908,0.0,0.0,0.0,0.9544882774353028,0.1739347931936601,0.161037441163906,0.0,0.0,0.0,0.8232000470161438,0.0217462730306229,0.0165688926265919,0.0,0.0,0.0,0.6260475307693705,-0.00428108998657,-0.0047310406505091,0.1019657344361767,0.0253324550633967,0.0273734274466906,0.9673839807510376,0.374604662774712,0.3963850896550983,0.5047444574265683,0.0409075730478208,0.0453791735226325,0.969797134399414,0.2646564513979753,0.2814891343506499
0.0670936805829405,0.0024083774201856,0.0010253557393537,0.4317387608289719,0.0308802908830776,0.0287923283106792,0.0,0.0,0.0,0.9079678058624268,0.0629302105577895,0.0562783847421676,0.0,0.0,0.0,0.9553256630897522,0.1560478399273191,0.1405476413389731,0.0,0.0,0.0,0.8245705962181091,0.0162661016553229,0.0163154891374143,0.0,0.0,0.0,0.6287575652580708,-0.0152370030241634,-0.0171561446544614,0.0974664747150091,0.0218671151159442,0.0248658578957692,0.9659124612808228,0.3494760812470641,0.3718424423864231,0.5084822650483694,0.043036036286168,0.04626258874625,0.9684794545173644,0.2315254660225506,0.2470545640927075
0.0665338941439986,0.0005437809109306,-0.000246525486596,0.4363127822726965,0.0182588489014427,0.0187062399270084,0.0,0.0,0.0,0.8996046781539917,-0.0114785901915224,-0.0186662832136862,0.0,0.0,0.0,0.953080713748932,0.0672820408968407,0.057414778632675,0.0,0.0,0.0,0.8124786019325256,0.0011585443209791,0.002333269976749,0.0,0.0,0.0,0.6212759557720273,-0.0206167340114124,-0.0125235810413322,0.0794714350059221,0.0006309104784252,0.0022624944138385,0.9593625664711,0.1742110468644388,0.186306438816505,0.4913168947705126,0.0270100497660855,0.0298606556349638,0.9653916954994202,0.1578381707409351,0.1674898607623217
0.0671324673369526,0.0007945781536394,0.0009028013787442,0.4345246249139309,0.0135266866971412,0.0163820794980936,0.0,0.0,0.0,0.9061351418495178,-0.042431116740537,-0.0546908606134345,0.0,0.0,0.0,0.9531673789024352,-0.0241620279715931,-0.0230980625506837,0.0,0.0,0.0,0.8042526245117188,-0.0096468786084964,-0.0180029403115188,0.0,0.0,0.0,0.6247560938649113,-0.0173989477231908,-0.0104504859939426,0.1543297651652756,0.0023697478058101,0.0043038251470314,0.9556551575660706,0.0096451626536155,0.0082786924717757,0.5116449612266151,0.0146343315231144,0.014193452723662,0.9629325270652772,0.0929060283855962,0.0958834893024241
0.0662801786214113,0.0005808241161455,0.0010111345117225,0.4361089667975902,0.0151978847368263,0.019101280713413,0.0,0.0,0.0,0.9108426570892334,-0.0455706872877238,-0.0442700447070309,0.0,0.0,0.0,0.9537137746810912,-0.0113266248128312,-0.0112300422146253,0.0,0.0,0.0,0.8512731790542603,-0.0230403263924853,-0.0179994833932286,0.0,0.0,0.0,0.6447121717147529,0.0019826434792477,0.0027137090758524,0.2528122316503177,-0.0041038392026671,-0.002038588839621,0.955592691898346,0.0155602780706306,0.0165886159154717,0.540420432914747,0.0184766437559957,0.0175562466166768,0.9623626470565796,0.04136276097956,0.0391958344807582
0.0566295456886291,0.0023632102688285,0.0011669768553064,0.3607743793129921,-0.0052474720106748,-0.008910721654319,0.0,0.0,0.0,0.912386119365692,-0.0249001256309862,-0.0273857072914283,0.0,0.0,0.0,0.9543564915657043,0.0305200363003149,0.0308757693970864,0.0,0.0,0.0,0.847513735294342,0.0238656684519088,0.0174236825514029,0.0,0.0,0.0,0.4365630754604935,0.0086492248958623,0.0080709718651342,0.251089147798717,-0.0001002833609732,0.0033124486939391,0.9583961367607116,-0.0187850916307989,-0.017031685750786,0.3615826686769723,0.0142199869548344,0.0169750598622818,0.9671153426170348,0.0036471368279439,0.0016194609889127
0.0566295456886291,0.0023632102688285,0.0011669768553064,0.3607743793129921,-0.0052474720106748,-0.008910721654319,0.0,0.0,0.0,0.912386119365692,-0.0249001256309862,-0.0273857072914283,0.0,0.0,0.0,0.9543564915657043,0.0305200363003149,0.0308757693970864,0.0,0.0,0.0,0.847513735294342,0.0238656684519088,0.0174236825514029,0.0,0.0,0.0,0.4365630754604935,0.0086492248958623,0.0080709718651342,0.251089147798717,-0.0001002833609732,0.0033124486939391,0.9583961367607116,-0.0187850916307989,-0.017031685750786,0.3615826686769723,0.0142199869548344,0.0169750598622818,0.9671153426170348,0.0036471368279439,0.0016194609889127
0.0566295456886291,0.0023632102688285,0.0011669768553064,0.3607743793129921,-0.0052474720106748,-0.008910721654319,0.0,0.0,0.0,0.912386119365692,-0.0249001256309862,-0.0273857072914283,0.0,0.0,0.0,0.9543564915657043,0.0305200363003149,0.0308757693970864,0.0,0.0,0.0,0.847513735294342,0.0238656684519088,0.0174236825514029,0.0,0.0,0.0,0.4365630754604935,0.0086492248958623,0.0080709718651342,0.251089147798717,-0.0001002833609732,0.0033124486939391,0.9583961367607116,-0.0187850916307989,-0.017031685750786,0.3615826686769723,0.0142199869548344,0.0169750598622818,0.9671153426170348,0.0036471368279439,0.0016194609889127
0.0566295456886291,0.0023632102688285,0.0011669768553064,0.3607743793129921,-0.0052474720106748,-0.008910721654319,0.0,0.0,0.0,0.912386119365692,-0.0249001256309862,-0.0273857072914283,0.0,0.0,0.0,0.9543564915657043,0.0305200363003149,0.0308757693970864,0.0,0.0,0.0,0.847513735294342,0.0238656684519088,0.0174236825514029,0.0,0.0,0.0,0.4365630754604935,0.0086492248958623,0.0080709718651342,0.251089147798717,-0.0001002833609732,0.0033124486939391,0.9583961367607116,-0.0187850916307989,-0.017031685750786,0.3615826686769723,0.0142199869548344,0.0169750598622818,0.9671153426170348,0.0036471368279439,0.0016194609889127


==> data/rando/vit_timm_32_inserted.csv <==
x_axis,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,t_lrp_contrastive_cosine,t_lrp_contrastive_spearman,t_lrp_contrastive_pearson,t_lrp_original_cosine,t_lrp_original_spearman,t_lrp_original_pearson,rollout_contrastive_cosine,rollout_contrastive_spearman,rollout_contrastive_pearson,rollout_original_cosine,rollout_original_spearman,rollout_original_pearson,inflow_contrastive_cosine,inflow_contrastive_spearman,inflow_contrastive_pearson,inflow_original_cosine,inflow_original_spearman,inflow_original_pearson,vit_grad_contrastive_cosine,vit_grad_contrastive_spearman,vit_grad_contrastive_pearson,vit_grad_original_cosine,vit_grad_original_spearman,vit_grad_original_pearson,bi_attn_contrastive_cosine,bi_attn_contrastive_spearman,bi_attn_contrastive_pearson,bi_attn_original_cosine,bi_attn_original_spearman,bi_attn_original_pearson,t_attn_contrastive_cosine,t_attn_contrastive_spearman,t_attn_contrastive_pearson,t_attn_original_cosine,t_attn_original_spearman,t_attn_original_pearson
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.3282226425521076,0.1539511033754487,0.1919848294235168,0.6985942245358602,0.4569005608011768,0.4858632905610415,0.0010402503982186,0.0007096996287481,0.000501069432798,0.9572268724441528,0.6207288602186584,0.6338275042028017,0.4293471141273621,0.1122282400854148,0.1276717206502845,0.9846370816230774,0.733306958376704,0.7740687079396429,0.0655665515242144,0.0309671582369654,0.0381117829277428,0.8448367118835449,0.2747174991993452,0.2819617136363618,0.5933690774857059,0.0199882765540463,0.0180660285790387,0.7416577284252271,0.0158810463089833,0.0135242704509896,0.6466134184780894,0.0606468887181175,0.0697026846519499,0.9684329628944396,0.4539839618533467,0.477549907658897,0.6461566364131868,0.0341064639361895,0.0361648129392939,0.9683296084403992,0.3459793408329252,0.3640541176983298
10,0.0716218910217285,0.0060291635874706,0.0058232812825134,0.4416829655468464,0.0004760401739067,-0.0052161482392389,0.0,0.0,0.0,0.926172137260437,0.3446071324289639,0.3586980677672288,0.0,0.0,0.0,0.9775437712669371,0.6238066425473748,0.6792549516973432,0.0,0.0,0.0,0.8445639610290527,0.1097426886743016,0.1098096815041213,0.0,0.0,0.0,0.6334953986296896,-0.0064624156015362,-0.0084272637802435,0.0022017397359013,0.0015317373752029,0.0014657785659137,0.9688646197319032,0.4074781783884326,0.4281524681604071,0.360383775551687,0.044706529076173,0.0460165666738799,0.9703170657157898,0.2757951629370552,0.2935103976409456
20,0.0646698253601789,0.0051079311385574,0.0033861146409519,0.4282366361021995,0.0186170522873788,0.0067422281032337,0.0,0.0,0.0,0.9138192534446716,0.2062859752498771,0.2048296701920128,0.0,0.0,0.0,0.9698224663734436,0.5046789257840077,0.55359741903976,0.0,0.0,0.0,0.8348820805549622,0.0707948424628896,0.071569433624982,0.0,0.0,0.0,0.6320978748964989,-0.0115641896051783,-0.017702903564311,0.0113913143307436,0.0050703356046739,0.0048745037300025,0.9692298769950868,0.4194317054936878,0.4375737105230993,0.4265120148681744,0.0497383332281441,0.0551212451376239,0.9705674052238464,0.2949278052501973,0.3071973082700492
30,0.0654817264527082,0.0041989830649785,0.0050669505264734,0.4286585011705756,-0.001159398449868,-0.0067163619773392,0.0,0.0,0.0,0.9062755703926086,0.0818697904526744,0.0760640918051908,0.0,0.0,0.0,0.9544882774353028,0.1739347931936601,0.161037441163906,0.0,0.0,0.0,0.8232000470161438,0.0217462730306229,0.0165688926265919,0.0,0.0,0.0,0.6260475307693705,-0.00428108998657,-0.0047310406505091,0.1019657344361767,0.0253324550633967,0.0273734274466906,0.9673839807510376,0.374604662774712,0.3963850896550983,0.5047444574265683,0.0409075730478208,0.0453791735226325,0.969797134399414,0.2646564513979753,0.2814891343506499
40,0.0670936805829405,0.0024083774201856,0.0010253557393537,0.4317387608289719,0.0308802908830776,0.0287923283106792,0.0,0.0,0.0,0.9079678058624268,0.0629302105577895,0.0562783847421676,0.0,0.0,0.0,0.9553256630897522,0.1560478399273191,0.1405476413389731,0.0,0.0,0.0,0.8245705962181091,0.0162661016553229,0.0163154891374143,0.0,0.0,0.0,0.6287575652580708,-0.0152370030241634,-0.0171561446544614,0.0974664747150091,0.0218671151159442,0.0248658578957692,0.9659124612808228,0.3494760812470641,0.3718424423864231,0.5084822650483694,0.043036036286168,0.04626258874625,0.9684794545173644,0.2315254660225506,0.2470545640927075
50,0.0665338941439986,0.0005437809109306,-0.000246525486596,0.4363127822726965,0.0182588489014427,0.0187062399270084,0.0,0.0,0.0,0.8996046781539917,-0.0114785901915224,-0.0186662832136862,0.0,0.0,0.0,0.953080713748932,0.0672820408968407,0.057414778632675,0.0,0.0,0.0,0.8124786019325256,0.0011585443209791,0.002333269976749,0.0,0.0,0.0,0.6212759557720273,-0.0206167340114124,-0.0125235810413322,0.0794714350059221,0.0006309104784252,0.0022624944138385,0.9593625664711,0.1742110468644388,0.186306438816505,0.4913168947705126,0.0270100497660855,0.0298606556349638,0.9653916954994202,0.1578381707409351,0.1674898607623217
60,0.0671324673369526,0.0007945781536394,0.0009028013787442,0.4345246249139309,0.0135266866971412,0.0163820794980936,0.0,0.0,0.0,0.9061351418495178,-0.042431116740537,-0.0546908606134345,0.0,0.0,0.0,0.9531673789024352,-0.0241620279715931,-0.0230980625506837,0.0,0.0,0.0,0.8042526245117188,-0.0096468786084964,-0.0180029403115188,0.0,0.0,0.0,0.6247560938649113,-0.0173989477231908,-0.0104504859939426,0.1543297651652756,0.0023697478058101,0.0043038251470314,0.9556551575660706,0.0096451626536155,0.0082786924717757,0.5116449612266151,0.0146343315231144,0.014193452723662,0.9629325270652772,0.0929060283855962,0.0958834893024241
70,0.0662801786214113,0.0005808241161455,0.0010111345117225,0.4361089667975902,0.0151978847368263,0.019101280713413,0.0,0.0,0.0,0.9108426570892334,-0.0455706872877238,-0.0442700447070309,0.0,0.0,0.0,0.9537137746810912,-0.0113266248128312,-0.0112300422146253,0.0,0.0,0.0,0.8512731790542603,-0.0230403263924853,-0.0179994833932286,0.0,0.0,0.0,0.6447121717147529,0.0019826434792477,0.0027137090758524,0.2528122316503177,-0.0041038392026671,-0.002038588839621,0.955592691898346,0.0155602780706306,0.0165886159154717,0.540420432914747,0.0184766437559957,0.0175562466166768,0.9623626470565796,0.04136276097956,0.0391958344807582
80,0.0566295456886291,0.0023632102688285,0.0011669768553064,0.3607743793129921,-0.0052474720106748,-0.008910721654319,0.0,0.0,0.0,0.912386119365692,-0.0249001256309862,-0.0273857072914283,0.0,0.0,0.0,0.9543564915657043,0.0305200363003149,0.0308757693970864,0.0,0.0,0.0,0.847513735294342,0.0238656684519088,0.0174236825514029,0.0,0.0,0.0,0.4365630754604935,0.0086492248958623,0.0080709718651342,0.251089147798717,-0.0001002833609732,0.0033124486939391,0.9583961367607116,-0.0187850916307989,-0.017031685750786,0.3615826686769723,0.0142199869548344,0.0169750598622818,0.9671153426170348,0.0036471368279439,0.0016194609889127
90,0.0566295456886291,0.0023632102688285,0.0011669768553064,0.3607743793129921,-0.0052474720106748,-0.008910721654319,0.0,0.0,0.0,0.912386119365692,-0.0249001256309862,-0.0273857072914283,0.0,0.0,0.0,0.9543564915657043,0.0305200363003149,0.0308757693970864,0.0,0.0,0.0,0.847513735294342,0.0238656684519088,0.0174236825514029,0.0,0.0,0.0,0.4365630754604935,0.0086492248958623,0.0080709718651342,0.251089147798717,-0.0001002833609732,0.0033124486939391,0.9583961367607116,-0.0187850916307989,-0.017031685750786,0.3615826686769723,0.0142199869548344,0.0169750598622818,0.9671153426170348,0.0036471368279439,0.0016194609889127
100,0.0566295456886291,0.0023632102688285,0.0011669768553064,0.3607743793129921,-0.0052474720106748,-0.008910721654319,0.0,0.0,0.0,0.912386119365692,-0.0249001256309862,-0.0273857072914283,0.0,0.0,0.0,0.9543564915657043,0.0305200363003149,0.0308757693970864,0.0,0.0,0.0,0.847513735294342,0.0238656684519088,0.0174236825514029,0.0,0.0,0.0,0.4365630754604935,0.0086492248958623,0.0080709718651342,0.251089147798717,-0.0001002833609732,0.0033124486939391,0.9583961367607116,-0.0187850916307989,-0.017031685750786,0.3615826686769723,0.0142199869548344,0.0169750598622818,0.9671153426170348,0.0036471368279439,0.0016194609889127
100,0.0566295456886291,0.0023632102688285,0.0011669768553064,0.3607743793129921,-0.0052474720106748,-0.008910721654319,0.0,0.0,0.0,0.912386119365692,-0.0249001256309862,-0.0273857072914283,0.0,0.0,0.0,0.9543564915657043,0.0305200363003149,0.0308757693970864,0.0,0.0,0.0,0.847513735294342,0.0238656684519088,0.0174236825514029,0.0,0.0,0.0,0.4365630754604935,0.0086492248958623,0.0080709718651342,0.251089147798717,-0.0001002833609732,0.0033124486939391,0.9583961367607116,-0.0187850916307989,-0.017031685750786,0.3615826686769723,0.0142199869548344,0.0169750598622818,0.9671153426170348,0.0036471368279439,0.0016194609889127


==> data/rando/vit_timm_8.csv <==
gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,t_lrp_contrastive_cosine,t_lrp_contrastive_spearman,t_lrp_contrastive_pearson,t_lrp_original_cosine,t_lrp_original_spearman,t_lrp_original_pearson,rollout_contrastive_cosine,rollout_contrastive_spearman,rollout_contrastive_pearson,rollout_original_cosine,rollout_original_spearman,rollout_original_pearson,inflow_contrastive_cosine,inflow_contrastive_spearman,inflow_contrastive_pearson,inflow_original_cosine,inflow_original_spearman,inflow_original_pearson,vit_grad_contrastive_cosine,vit_grad_contrastive_spearman,vit_grad_contrastive_pearson,vit_grad_original_cosine,vit_grad_original_spearman,vit_grad_original_pearson,bi_attn_contrastive_cosine,bi_attn_contrastive_spearman,bi_attn_contrastive_pearson,bi_attn_original_cosine,bi_attn_original_spearman,bi_attn_original_pearson,t_attn_contrastive_cosine,t_attn_contrastive_spearman,t_attn_contrastive_pearson,t_attn_original_cosine,t_attn_original_spearman,t_attn_original_pearson
0.5293010630605859,0.0554795920563306,0.0772766598243555,0.733553870125208,0.1636754668996708,0.1694376292901885,0.0,0.0,0.0,0.9062047600746156,0.5829068927416693,0.5732186594221271,0.0042398391626775,0.0014733407889903,0.0012043105309015,0.9553908705711364,0.6004651912912509,0.5980733163116123,0.0001212715581059,-3.97443020615064e-05,-7.889374365609547e-06,0.8981850743293762,0.4528193861864152,0.453823954570563,0.6535090881812721,0.0417472816376975,0.0283315384082796,0.7500424979254603,0.0270923459159445,0.0190957341429208,0.6853084823358804,0.2080625552215104,0.2197533775526185,0.9455579519271852,0.5391565872088975,0.5450701464175595,0.7381258194316178,0.0858899356148346,0.0997360468481979,0.957809329032898,0.3513447025151565,0.3693814825947495
0.1043032499616965,-0.0050697784247207,-0.007230580599045,0.4724183735251426,-0.0034324777943093,-0.003237218531916,0.0,0.0,0.0,0.8894704580307007,0.5201748826914178,0.511573985405423,0.0,0.0,0.0,0.9574885368347168,0.5957294705947455,0.6012878117331855,0.0,0.0,0.0,0.9007741212844848,0.4565639118127939,0.465736791611758,0.0,0.0,0.0,0.6453690215134993,0.0454573740807159,0.039332353760608,0.0020513434754684,-0.0007573558553553,-0.0009007407717631,0.9379828572273254,0.4729481334906374,0.4567080221828251,0.0660728874951601,0.0096848694557525,0.0130172103881679,0.957733392715454,0.3141571564939219,0.3285427465412031
0.0978300434201955,-8.033631811356012e-05,-0.0015598211531412,0.4721179686486721,0.002070407696861,0.0031924903021472,0.0,0.0,0.0,0.8672255873680115,0.331213759453804,0.3241594428013746,0.0,0.0,0.0,0.9477450847625732,0.46835236226924,0.4779195184106281,0.0,0.0,0.0,0.8793051838874817,0.3453868918096498,0.3442534393624065,0.0,0.0,0.0,0.6333022409938276,0.0153605261629437,0.0109387859210262,0.0080486598379211,-0.0035310009453831,-0.0035783722162497,0.9412988424301147,0.4929552606225275,0.4922883287053433,0.1558467520276317,0.0264404206270012,0.0344121756790104,0.9576132893562316,0.3044886142181559,0.3206075522088482
0.0843261855728924,0.0042012006933817,0.0041131702462709,0.4641510392576456,0.0128371114673505,0.0145881697998297,0.0,0.0,0.0,0.8569254279136658,0.0420824902857377,0.0468904400554783,0.0,0.0,0.0,0.935534656047821,0.3189410656823824,0.3274440512909657,0.0,0.0,0.0,0.8616122007369995,0.1747249678623244,0.1757807327682785,0.0002558069303631,-0.000256566113173,-0.0001850017469475,0.6242205506796017,0.0120376452979885,0.0032190896552429,0.022291501981439,-0.0059410533675519,-0.0057184538329358,0.943702220916748,0.5179541402981426,0.5361555720994101,0.3188699904000096,0.0568291291641864,0.0685221543800182,0.9581409096717834,0.3055026381196445,0.322850418659321
0.0955767658837139,0.0053344205827145,0.0060483929129561,0.4763759647011757,0.0203880935244691,0.0246426157070544,0.0,0.0,0.0,0.854353129863739,0.0053082126127192,0.004976317610355,0.0,0.0,0.0,0.9318573474884032,0.2649865614636272,0.2708932280146621,0.0,0.0,0.0,0.8561931252479553,0.1684531193749208,0.1645216324700968,0.0,0.0,0.0,0.6090315142450854,0.0242762994486809,0.0164330751291062,0.0151947828738484,-0.0024336404825702,-0.0017132707717526,0.940666437149048,0.5043917575970425,0.5255089635409165,0.3118488277856086,0.047427894709039,0.058090266223119,0.9566994905471802,0.279506803780906,0.2975122438868595
0.0890492069423198,-0.0070373812952949,-0.0057350038400088,0.4632227473556995,0.0150628166541598,0.0135552971372893,0.0,0.0,0.0,0.851384162902832,-0.0475058848399416,-0.0471497457205066,0.0,0.0,0.0,0.9234736561775208,0.0659071961625081,0.078019723071695,0.0,0.0,0.0,0.8527500033378601,0.0410346209478577,0.0486721132412173,0.0,0.0,0.0,0.6166193286287598,0.0410490885024169,0.0321523073249893,0.000118642322719,5.421772046915879e-05,2.927428175233925e-05,0.9304041862487792,0.4116602554492664,0.438805353897871,0.2280056812545517,0.0253984309564451,0.0337715940698468,0.9535624980926514,0.2001211120160807,0.2157530398832292
0.0858826196920126,0.0006328878160823,0.001638891504256,0.4582123682498932,0.0148940812683795,0.013010347785065,0.0,0.0,0.0,0.8562700152397156,-0.0191735055654022,-0.0202890947643998,0.0,0.0,0.0,0.919782817363739,-0.1250333862740576,-0.1138794012194514,0.0,0.0,0.0,0.850310206413269,-0.0257836472644236,-0.0174382007133856,0.0,0.0,0.0,0.5626402830211445,0.0141815486020996,0.0059333363456786,0.0,0.0,0.0,0.915623664855957,0.021689045165687,0.0244139650398262,0.1788412135402832,0.0019679296787165,0.0062056033170442,0.9448245763778688,0.0091631360161004,0.0158682211645211
0.0742009054720401,0.0080596814050466,0.0080650469963783,0.4484269535839558,0.000304339674791,0.0043229073341333,0.0,0.0,0.0,0.8570557236671448,0.0121574160861063,0.0113804348536297,0.0,0.0,0.0,0.9210144877433776,-0.1350492832054489,-0.1263363386927941,0.0,0.0,0.0,0.862063467502594,0.0094348340427952,0.0137973206378242,0.0,0.0,0.0,0.5687407847652212,0.0291572110219524,0.0203699730788025,0.0,0.0,0.0,0.9151079058647156,0.0208503992756622,0.0232022398587198,0.1109559559094486,-0.000146754525088,0.0053931119970274,0.9445173144340516,-0.0190633935825593,-0.014192310016888
0.1059698818549513,-0.0008477227694104,-0.0016232252245908,0.4701101284027099,0.0052410160064907,0.0060634239292934,0.0,0.0,0.0,0.8576267957687378,0.0170328714067783,0.0173240200433833,0.0,0.0,0.0,0.9234277606010436,0.0105853926553202,0.0118330743855048,0.0,0.0,0.0,0.8587855100631714,0.0073707472753082,0.0103588192404012,0.0,0.0,0.0,0.4911145062148571,0.0019115841054121,-0.0021588393759962,0.0,0.0,0.0,0.9161645770072936,0.0001452838489763,-0.005456236770611,0.2001556634027511,0.0009407436741342,-0.0009589540705101,0.9526125192642212,-0.0003188162448358,-0.0064171947684403
0.1059698818549513,-0.0008477227694104,-0.0016232252245908,0.4701101284027099,0.0052410160064907,0.0060634239292934,0.0,0.0,0.0,0.8576267957687378,0.0170328714067783,0.0173240200433833,0.0,0.0,0.0,0.9234277606010436,0.0105853926553202,0.0118330743855048,0.0,0.0,0.0,0.8587855100631714,0.0073707472753082,0.0103588192404012,0.0,0.0,0.0,0.4911145062148571,0.0019115841054121,-0.0021588393759962,0.0,0.0,0.0,0.9161645770072936,0.0001452838489763,-0.005456236770611,0.2001556634027511,0.0009407436741342,-0.0009589540705101,0.9526125192642212,-0.0003188162448358,-0.0064171947684403
0.1059698818549513,-0.0008477227694104,-0.0016232252245908,0.4701101284027099,0.0052410160064907,0.0060634239292934,0.0,0.0,0.0,0.8576267957687378,0.0170328714067783,0.0173240200433833,0.0,0.0,0.0,0.9234277606010436,0.0105853926553202,0.0118330743855048,0.0,0.0,0.0,0.8587855100631714,0.0073707472753082,0.0103588192404012,0.0,0.0,0.0,0.4911145062148571,0.0019115841054121,-0.0021588393759962,0.0,0.0,0.0,0.9161645770072936,0.0001452838489763,-0.005456236770611,0.2001556634027511,0.0009407436741342,-0.0009589540705101,0.9526125192642212,-0.0003188162448358,-0.0064171947684403
0.1059698818549513,-0.0008477227694104,-0.0016232252245908,0.4701101284027099,0.0052410160064907,0.0060634239292934,0.0,0.0,0.0,0.8576267957687378,0.0170328714067783,0.0173240200433833,0.0,0.0,0.0,0.9234277606010436,0.0105853926553202,0.0118330743855048,0.0,0.0,0.0,0.8587855100631714,0.0073707472753082,0.0103588192404012,0.0,0.0,0.0,0.4911145062148571,0.0019115841054121,-0.0021588393759962,0.0,0.0,0.0,0.9161645770072936,0.0001452838489763,-0.005456236770611,0.2001556634027511,0.0009407436741342,-0.0009589540705101,0.9526125192642212,-0.0003188162448358,-0.0064171947684403


==> data/rando/vit_timm_8_inserted.csv <==
x_axis,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,t_lrp_contrastive_cosine,t_lrp_contrastive_spearman,t_lrp_contrastive_pearson,t_lrp_original_cosine,t_lrp_original_spearman,t_lrp_original_pearson,rollout_contrastive_cosine,rollout_contrastive_spearman,rollout_contrastive_pearson,rollout_original_cosine,rollout_original_spearman,rollout_original_pearson,inflow_contrastive_cosine,inflow_contrastive_spearman,inflow_contrastive_pearson,inflow_original_cosine,inflow_original_spearman,inflow_original_pearson,vit_grad_contrastive_cosine,vit_grad_contrastive_spearman,vit_grad_contrastive_pearson,vit_grad_original_cosine,vit_grad_original_spearman,vit_grad_original_pearson,bi_attn_contrastive_cosine,bi_attn_contrastive_spearman,bi_attn_contrastive_pearson,bi_attn_original_cosine,bi_attn_original_spearman,bi_attn_original_pearson,t_attn_contrastive_cosine,t_attn_contrastive_spearman,t_attn_contrastive_pearson,t_attn_original_cosine,t_attn_original_spearman,t_attn_original_pearson
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.5293010630605859,0.0554795920563306,0.0772766598243555,0.733553870125208,0.1636754668996708,0.1694376292901885,0.0,0.0,0.0,0.9062047600746156,0.5829068927416693,0.5732186594221271,0.0042398391626775,0.0014733407889903,0.0012043105309015,0.9553908705711364,0.6004651912912509,0.5980733163116123,0.0001212715581059,-3.97443020615064e-05,-7.889374365609547e-06,0.8981850743293762,0.4528193861864152,0.453823954570563,0.6535090881812721,0.0417472816376975,0.0283315384082796,0.7500424979254603,0.0270923459159445,0.0190957341429208,0.6853084823358804,0.2080625552215104,0.2197533775526185,0.9455579519271852,0.5391565872088975,0.5450701464175595,0.7381258194316178,0.0858899356148346,0.0997360468481979,0.957809329032898,0.3513447025151565,0.3693814825947495
10,0.1043032499616965,-0.0050697784247207,-0.007230580599045,0.4724183735251426,-0.0034324777943093,-0.003237218531916,0.0,0.0,0.0,0.8894704580307007,0.5201748826914178,0.511573985405423,0.0,0.0,0.0,0.9574885368347168,0.5957294705947455,0.6012878117331855,0.0,0.0,0.0,0.9007741212844848,0.4565639118127939,0.465736791611758,0.0,0.0,0.0,0.6453690215134993,0.0454573740807159,0.039332353760608,0.0020513434754684,-0.0007573558553553,-0.0009007407717631,0.9379828572273254,0.4729481334906374,0.4567080221828251,0.0660728874951601,0.0096848694557525,0.0130172103881679,0.957733392715454,0.3141571564939219,0.3285427465412031
20,0.0978300434201955,-8.033631811356012e-05,-0.0015598211531412,0.4721179686486721,0.002070407696861,0.0031924903021472,0.0,0.0,0.0,0.8672255873680115,0.331213759453804,0.3241594428013746,0.0,0.0,0.0,0.9477450847625732,0.46835236226924,0.4779195184106281,0.0,0.0,0.0,0.8793051838874817,0.3453868918096498,0.3442534393624065,0.0,0.0,0.0,0.6333022409938276,0.0153605261629437,0.0109387859210262,0.0080486598379211,-0.0035310009453831,-0.0035783722162497,0.9412988424301147,0.4929552606225275,0.4922883287053433,0.1558467520276317,0.0264404206270012,0.0344121756790104,0.9576132893562316,0.3044886142181559,0.3206075522088482
30,0.0843261855728924,0.0042012006933817,0.0041131702462709,0.4641510392576456,0.0128371114673505,0.0145881697998297,0.0,0.0,0.0,0.8569254279136658,0.0420824902857377,0.0468904400554783,0.0,0.0,0.0,0.935534656047821,0.3189410656823824,0.3274440512909657,0.0,0.0,0.0,0.8616122007369995,0.1747249678623244,0.1757807327682785,0.0002558069303631,-0.000256566113173,-0.0001850017469475,0.6242205506796017,0.0120376452979885,0.0032190896552429,0.022291501981439,-0.0059410533675519,-0.0057184538329358,0.943702220916748,0.5179541402981426,0.5361555720994101,0.3188699904000096,0.0568291291641864,0.0685221543800182,0.9581409096717834,0.3055026381196445,0.322850418659321
40,0.0955767658837139,0.0053344205827145,0.0060483929129561,0.4763759647011757,0.0203880935244691,0.0246426157070544,0.0,0.0,0.0,0.854353129863739,0.0053082126127192,0.004976317610355,0.0,0.0,0.0,0.9318573474884032,0.2649865614636272,0.2708932280146621,0.0,0.0,0.0,0.8561931252479553,0.1684531193749208,0.1645216324700968,0.0,0.0,0.0,0.6090315142450854,0.0242762994486809,0.0164330751291062,0.0151947828738484,-0.0024336404825702,-0.0017132707717526,0.940666437149048,0.5043917575970425,0.5255089635409165,0.3118488277856086,0.047427894709039,0.058090266223119,0.9566994905471802,0.279506803780906,0.2975122438868595
50,0.0890492069423198,-0.0070373812952949,-0.0057350038400088,0.4632227473556995,0.0150628166541598,0.0135552971372893,0.0,0.0,0.0,0.851384162902832,-0.0475058848399416,-0.0471497457205066,0.0,0.0,0.0,0.9234736561775208,0.0659071961625081,0.078019723071695,0.0,0.0,0.0,0.8527500033378601,0.0410346209478577,0.0486721132412173,0.0,0.0,0.0,0.6166193286287598,0.0410490885024169,0.0321523073249893,0.000118642322719,5.421772046915879e-05,2.927428175233925e-05,0.9304041862487792,0.4116602554492664,0.438805353897871,0.2280056812545517,0.0253984309564451,0.0337715940698468,0.9535624980926514,0.2001211120160807,0.2157530398832292
60,0.0858826196920126,0.0006328878160823,0.001638891504256,0.4582123682498932,0.0148940812683795,0.013010347785065,0.0,0.0,0.0,0.8562700152397156,-0.0191735055654022,-0.0202890947643998,0.0,0.0,0.0,0.919782817363739,-0.1250333862740576,-0.1138794012194514,0.0,0.0,0.0,0.850310206413269,-0.0257836472644236,-0.0174382007133856,0.0,0.0,0.0,0.5626402830211445,0.0141815486020996,0.0059333363456786,0.0,0.0,0.0,0.915623664855957,0.021689045165687,0.0244139650398262,0.1788412135402832,0.0019679296787165,0.0062056033170442,0.9448245763778688,0.0091631360161004,0.0158682211645211
70,0.0742009054720401,0.0080596814050466,0.0080650469963783,0.4484269535839558,0.000304339674791,0.0043229073341333,0.0,0.0,0.0,0.8570557236671448,0.0121574160861063,0.0113804348536297,0.0,0.0,0.0,0.9210144877433776,-0.1350492832054489,-0.1263363386927941,0.0,0.0,0.0,0.862063467502594,0.0094348340427952,0.0137973206378242,0.0,0.0,0.0,0.5687407847652212,0.0291572110219524,0.0203699730788025,0.0,0.0,0.0,0.9151079058647156,0.0208503992756622,0.0232022398587198,0.1109559559094486,-0.000146754525088,0.0053931119970274,0.9445173144340516,-0.0190633935825593,-0.014192310016888
80,0.1059698818549513,-0.0008477227694104,-0.0016232252245908,0.4701101284027099,0.0052410160064907,0.0060634239292934,0.0,0.0,0.0,0.8576267957687378,0.0170328714067783,0.0173240200433833,0.0,0.0,0.0,0.9234277606010436,0.0105853926553202,0.0118330743855048,0.0,0.0,0.0,0.8587855100631714,0.0073707472753082,0.0103588192404012,0.0,0.0,0.0,0.4911145062148571,0.0019115841054121,-0.0021588393759962,0.0,0.0,0.0,0.9161645770072936,0.0001452838489763,-0.005456236770611,0.2001556634027511,0.0009407436741342,-0.0009589540705101,0.9526125192642212,-0.0003188162448358,-0.0064171947684403
90,0.1059698818549513,-0.0008477227694104,-0.0016232252245908,0.4701101284027099,0.0052410160064907,0.0060634239292934,0.0,0.0,0.0,0.8576267957687378,0.0170328714067783,0.0173240200433833,0.0,0.0,0.0,0.9234277606010436,0.0105853926553202,0.0118330743855048,0.0,0.0,0.0,0.8587855100631714,0.0073707472753082,0.0103588192404012,0.0,0.0,0.0,0.4911145062148571,0.0019115841054121,-0.0021588393759962,0.0,0.0,0.0,0.9161645770072936,0.0001452838489763,-0.005456236770611,0.2001556634027511,0.0009407436741342,-0.0009589540705101,0.9526125192642212,-0.0003188162448358,-0.0064171947684403
100,0.1059698818549513,-0.0008477227694104,-0.0016232252245908,0.4701101284027099,0.0052410160064907,0.0060634239292934,0.0,0.0,0.0,0.8576267957687378,0.0170328714067783,0.0173240200433833,0.0,0.0,0.0,0.9234277606010436,0.0105853926553202,0.0118330743855048,0.0,0.0,0.0,0.8587855100631714,0.0073707472753082,0.0103588192404012,0.0,0.0,0.0,0.4911145062148571,0.0019115841054121,-0.0021588393759962,0.0,0.0,0.0,0.9161645770072936,0.0001452838489763,-0.005456236770611,0.2001556634027511,0.0009407436741342,-0.0009589540705101,0.9526125192642212,-0.0003188162448358,-0.0064171947684403
100,0.1059698818549513,-0.0008477227694104,-0.0016232252245908,0.4701101284027099,0.0052410160064907,0.0060634239292934,0.0,0.0,0.0,0.8576267957687378,0.0170328714067783,0.0173240200433833,0.0,0.0,0.0,0.9234277606010436,0.0105853926553202,0.0118330743855048,0.0,0.0,0.0,0.8587855100631714,0.0073707472753082,0.0103588192404012,0.0,0.0,0.0,0.4911145062148571,0.0019115841054121,-0.0021588393759962,0.0,0.0,0.0,0.9161645770072936,0.0001452838489763,-0.005456236770611,0.2001556634027511,0.0009407436741342,-0.0009589540705101,0.9526125192642212,-0.0003188162448358,-0.0064171947684403


==> data/rando/vit_timm_inserted.csv <==
x_axis,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,t_lrp_contrastive_cosine,t_lrp_contrastive_spearman,t_lrp_contrastive_pearson,t_lrp_original_cosine,t_lrp_original_spearman,t_lrp_original_pearson,rollout_contrastive_cosine,rollout_contrastive_spearman,rollout_contrastive_pearson,rollout_original_cosine,rollout_original_spearman,rollout_original_pearson,inflow_contrastive_cosine,inflow_contrastive_spearman,inflow_contrastive_pearson,inflow_original_cosine,inflow_original_spearman,inflow_original_pearson,vit_grad_contrastive_cosine,vit_grad_contrastive_spearman,vit_grad_contrastive_pearson,vit_grad_original_cosine,vit_grad_original_spearman,vit_grad_original_pearson,bi_attn_contrastive_cosine,bi_attn_contrastive_spearman,bi_attn_contrastive_pearson,bi_attn_original_cosine,bi_attn_original_spearman,bi_attn_original_pearson,t_attn_contrastive_cosine,t_attn_contrastive_spearman,t_attn_contrastive_pearson,t_attn_original_cosine,t_attn_original_spearman,t_attn_original_pearson
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.4311679525795771,0.1365771540261827,0.1636164894358672,0.6365901294797659,0.2806028787803773,0.3027707427581279,0.0,0.0,0.0,0.9278262853622437,0.6113958125162957,0.5959787067693476,0.1446800628361798,0.0021520484776533,0.01502850417777,0.9684844017028807,0.7149932357780155,0.718143729770499,0.0167951432541885,-0.0049751519254982,-0.003933891200854,0.8824504613876343,0.3829508275402229,0.3802682053516356,0.5820981827376454,0.0103476109901115,0.0014632603669646,0.7129445029007038,0.0122849711343376,0.003738837586787,0.6655585432506632,0.1495906155336819,0.1598079905381079,0.9481270909309388,0.5584842036878828,0.5726846909409782,0.6425766490067035,0.0862593454067249,0.0906808453796666,0.9441630840301514,0.4236353996151958,0.4312702004167509
10,0.0799643484726548,-0.0030413964730991,-0.0046848457963323,0.3814827483147383,-0.0033221312800188,-0.0046852922561884,0.0,0.0,0.0,0.942676305770874,0.6397022183397413,0.6447530175969494,0.0,0.0,0.0,0.9809640645980836,0.737290885071613,0.7589078063367636,0.0,0.0,0.0,0.9076146483421326,0.42277434593175,0.4318445080881545,0.0,0.0,0.0,0.5966569991050128,-0.0318686992212242,-0.0331290122902872,0.0310306283590616,-0.000501325378083,0.0018564758258213,0.9411449432373048,0.4960998857560691,0.5042127694325661,0.3438502566381503,0.0457888276302794,0.0519545330971525,0.9363253116607666,0.2886100800581072,0.3009914800241713
20,0.0862976594567298,0.0037682030127743,0.004971769622802,0.3991953101456165,-4.0144146476979614e-05,0.0022081491352841,0.0,0.0,0.0,0.9166590571403505,0.4176163870530195,0.4144553673671444,0.0,0.0,0.0,0.971788763999939,0.6026289737597035,0.6232886111777198,0.0,0.0,0.0,0.8727326393127441,0.2472083143095038,0.2440650265652425,0.0,0.0,0.0,0.6039798403342865,0.0038472322030306,-0.0010735336820231,0.0498896083485306,0.0090779720460398,0.0125396424168853,0.9367349147796632,0.4818086457972798,0.4980880201812474,0.4026624503664716,0.0471176371418907,0.053920717990719,0.9347251057624816,0.2825190596816373,0.2887548094086249
30,0.0783842538706958,-0.0033398537441614,-0.0014749670014779,0.3761369296014309,0.0023762483298812,0.0064690645455749,0.0,0.0,0.0,0.8933042287826538,0.0730235438857955,0.0740241662486126,0.0,0.0,0.0,0.9612002968788148,0.4277774625132668,0.444182707984772,0.0,0.0,0.0,0.8770624995231628,0.1287526521453793,0.1287744342964382,0.001874818239361,-0.0008359308400967,-0.0012358679730475,0.5937961373285215,0.0070688082028627,0.0063183333474174,0.1565030676802271,0.045510707437733,0.052407038185858,0.934545397758484,0.4913634145423982,0.5083808266640786,0.4685509393615648,0.0525910626694831,0.0624730085545283,0.9334228038787842,0.2604163157107266,0.2651788495281211
40,0.0817454498149454,0.0026267173241077,0.0017960070796191,0.3729818647075444,0.0035771825471066,0.0069606974390654,0.0,0.0,0.0,0.8934858441352844,0.101770366562133,0.0967960484438264,0.0,0.0,0.0,0.9593189358711244,0.3605968133814513,0.368202513104477,0.0,0.0,0.0,0.8742545247077942,0.1312573999119546,0.1278672778926696,0.0,-0.000219293728063,-0.0001879454166416,0.574238067236729,0.0068922435734786,0.0035661705131671,0.0977103239769931,0.0365489761479167,0.0368988058902088,0.9314895868301392,0.4742875779315791,0.4886930700605891,0.4373452911253553,0.0502791590580571,0.0545247716414553,0.9320775270462036,0.2397559971171021,0.2431077013116512
50,0.0814119086561259,-0.0035889154286658,-0.0026404073729246,0.3925162328332662,-0.0028303174653279,0.0006199926025147,0.0,0.0,0.0,0.8872296214103699,-0.031684569994327,-0.0324505828884336,0.0,0.0,0.0,0.9524290561676024,0.1310052888712984,0.1311370571351116,0.0,0.0,0.0,0.8444587588310242,0.0444617194704452,0.0404553484623759,0.0,0.0,0.0,0.5794366067326627,0.0068932071747338,0.0019492517529187,0.0150521799817215,0.0049048403077056,0.004530731487298,0.919873058795929,0.3276710271074313,0.3408525669995847,0.3724625032210024,0.0282436440875156,0.03153441415304,0.9266201257705688,0.1380370182797021,0.1383623289749097
60,0.0793778392337262,-0.0068000294147353,-0.0066533092161519,0.390052797242999,-0.0069497477737829,-0.0022227842008455,0.0,0.0,0.0,0.8900584578514099,-0.033876777661317,-0.0277551146636235,0.0,0.0,0.0,0.9494726657867432,-0.0378438525255053,-0.0335453869098539,0.0,0.0,0.0,0.8489000201225281,0.0115781313446013,0.0050117050894708,0.0,0.0,0.0,0.5620970697227167,0.0226039209734787,0.0186674593867336,0.0127054157853126,-0.0001203436861303,-0.0011144131912092,0.9089539647102356,0.0241769232103169,0.0244824289743131,0.3582542361202649,-0.005632222754056,-0.0013468695228981,0.9197766780853271,0.0131559023987023,0.0145867829154942
70,0.0683177275806665,-0.0043064276477115,-0.0056075007595711,0.3620383657813072,-0.0084601868805816,-0.0017070019386313,0.0,0.0,0.0,0.8911824822425842,-0.0125787190662647,-0.0119035920164487,0.0,0.0,0.0,0.949514627456665,-0.0796600016471054,-0.0810465672555214,0.0,0.0,0.0,0.8786154985427856,-0.0377685422672713,-0.0431934311484792,0.0,0.0,0.0,0.5750245335151849,0.0224301057964217,0.0226644592050805,0.003012373059988,0.000447165768817,-0.000163056033623,0.9070945382118224,0.0028736373040049,0.0059797454918882,0.3500840636948124,-0.0065904080235227,-0.0075421919476916,0.9172267317771912,-0.0583310621810473,-0.0595704162273716
80,0.0916245243586599,0.0022705366769014,0.0033925015806661,0.399554748237133,-0.0018075542410443,0.002665301723624,0.0,0.0,0.0,0.8924037218093872,-0.0396068196628321,-0.0413285581984877,0.0,0.0,0.0,0.9507414698600768,-0.0217178094114556,-0.0258305590476772,0.0,0.0,0.0,0.8835942149162292,0.0352168456950928,0.0336660563116236,0.0,0.0,0.0,0.4951815801470589,0.0060367836990406,0.0026580104625389,0.049799176543951,0.0024186140964805,0.0022382360253626,0.9100395441055298,-0.0080992578684083,-0.0055490630268699,0.352770610820502,0.00374707613809,0.0061403354635584,0.9276320934295654,-0.011425383167449,-0.0086627213379169
90,0.0916245243586599,0.0022705366769014,0.0033925015806661,0.399554748237133,-0.0018075542410443,0.002665301723624,0.0,0.0,0.0,0.8924037218093872,-0.0396068196628321,-0.0413285581984877,0.0,0.0,0.0,0.9507414698600768,-0.0217178094114556,-0.0258305590476772,0.0,0.0,0.0,0.8835942149162292,0.0352168456950928,0.0336660563116236,0.0,0.0,0.0,0.4951815801470589,0.0060367836990406,0.0026580104625389,0.049799176543951,0.0024186140964805,0.0022382360253626,0.9100395441055298,-0.0080992578684083,-0.0055490630268699,0.352770610820502,0.00374707613809,0.0061403354635584,0.9276320934295654,-0.011425383167449,-0.0086627213379169
100,0.0916245243586599,0.0022705366769014,0.0033925015806661,0.399554748237133,-0.0018075542410443,0.002665301723624,0.0,0.0,0.0,0.8924037218093872,-0.0396068196628321,-0.0413285581984877,0.0,0.0,0.0,0.9507414698600768,-0.0217178094114556,-0.0258305590476772,0.0,0.0,0.0,0.8835942149162292,0.0352168456950928,0.0336660563116236,0.0,0.0,0.0,0.4951815801470589,0.0060367836990406,0.0026580104625389,0.049799176543951,0.0024186140964805,0.0022382360253626,0.9100395441055298,-0.0080992578684083,-0.0055490630268699,0.352770610820502,0.00374707613809,0.0061403354635584,0.9276320934295654,-0.011425383167449,-0.0086627213379169
100,0.0916245243586599,0.0022705366769014,0.0033925015806661,0.399554748237133,-0.0018075542410443,0.002665301723624,0.0,0.0,0.0,0.8924037218093872,-0.0396068196628321,-0.0413285581984877,0.0,0.0,0.0,0.9507414698600768,-0.0217178094114556,-0.0258305590476772,0.0,0.0,0.0,0.8835942149162292,0.0352168456950928,0.0336660563116236,0.0,0.0,0.0,0.4951815801470589,0.0060367836990406,0.0026580104625389,0.049799176543951,0.0024186140964805,0.0022382360253626,0.9100395441055298,-0.0080992578684083,-0.0055490630268699,0.352770610820502,0.00374707613809,0.0061403354635584,0.9276320934295654,-0.011425383167449,-0.0086627213379169


==> data/rando/wide_resnet502.csv <==
integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson,lrp_contrastive_cosine,lrp_contrastive_spearman,lrp_contrastive_pearson,lrp_original_cosine,lrp_original_spearman,lrp_original_pearson
0.800080418586731,0.6388233743095879,0.6099151668470788,0.9708887934684752,0.8325735922524248,0.8281358543491881,0.201289417750464,0.1589769050346982,0.1931234024645359,0.9915173053741456,0.9631350235281948,0.9657103394969344,0.7043109851647168,0.1751169149264823,0.1899837724628998,0.9284340739250184,0.3931785714285714,0.4128965769638452,0.7551459670066833,0.5931099246302078,0.5719058349333401,0.9661740064620972,0.8113153627868565,0.8099441567763438,0.0147104755705222,0.0021918627657058,0.0147104867016808,0.4723006962380314,0.6006616106204165,0.4721853982988765,0.6559036105594869,0.3581393242166034,0.348735957481436,0.971055805683136,0.8766823228121066,0.8887085689815294
0.8478221297264099,0.4969231476103018,0.4621925319462832,0.9330525994300842,0.6525458654893984,0.638715970495184,0.5500364899635315,0.2856244679230089,0.2813881333502369,0.9580951929092408,0.8248031353883665,0.8335200249024517,0.6535494855605066,0.0812102542047392,0.0853352157470555,0.9039820432662964,0.19425,0.2110504851965057,0.8461304903030396,0.5099147875799384,0.4807858913833275,0.9351041316986084,0.6736344066173361,0.6644948918313862,0.2000337833130149,0.1354691167038121,0.2000137814747426,0.4170548380314849,0.5649537782251741,0.4169521656097328,0.0,0.0,0.0,0.000784644126892,0.0004250905572576,0.0005099032905776
0.87274169921875,0.5255368407266154,0.4994656722840911,0.9428238272666932,0.7032715889627836,0.6926282503295109,0.5153745412826538,0.2181163048066219,0.2627100335971356,0.947111427783966,0.7966327171699524,0.7986050366715902,0.5968651185976341,0.0714035360386794,0.0620377994882597,0.9102854132652284,0.2285714285714286,0.2479546291735539,0.8646127581596375,0.5212237780783541,0.4980943932305781,0.9398845434188844,0.702462897100963,0.6940082887390459,0.1857655359035234,0.1376057884156329,0.1857469011317154,0.4130800112073575,0.5632965604582811,0.4129724377402939,0.0,0.0,0.0,0.0,0.0,0.0
0.8599910736083984,0.49293779164898,0.4671007164060975,0.9307640194892884,0.6525379216929997,0.6388149594949045,0.4941632747650146,0.1997827023042961,0.2255797669869303,0.9185335040092468,0.6916902268335317,0.6870747595746961,0.5849027460778597,0.0405135660632411,0.0274632373006894,0.8968197107315063,0.1600714285714286,0.1658923413525648,0.861569881439209,0.5003992905363196,0.4827413568139193,0.9350430965423584,0.6762584006441493,0.6683115375903915,0.1498616852297633,0.1171786157593394,0.1498379437283055,0.386903671430342,0.5535617088820937,0.3867839548227582,0.0,0.0,0.0,0.0,0.0,0.0
0.8319680094718933,0.4513556696165017,0.4144046474940033,0.9147711992263794,0.6048166375922899,0.5826304402209455,0.4767510890960693,0.172546853299151,0.1834921634825202,0.884901225566864,0.5851164980271771,0.5589131296786454,0.594016421285225,0.0451607371489317,0.036067430349354,0.894429087638855,0.1680357142857143,0.1643351669065001,0.8162002563476562,0.4344190043517052,0.4062849585803435,0.912413477897644,0.609450426246061,0.5918753937961229,3.415679602767341e-07,0.113405975528718,0.1214535712177041,0.0,0.5061140231319557,0.3186351713430067,0.0,0.0,0.0,0.0,0.0,0.0
0.8401167988777161,0.4441122975888228,0.4156231903767692,0.916741907596588,0.6066834247323922,0.5869586341543884,0.3857372803390026,0.1976536018168726,0.2051015338232796,0.4265559186339378,0.6654553667626879,0.6360933113976037,0.6377596643473953,0.0401164635347698,0.0366266625587888,0.8938362002372742,0.0973571428571428,0.097905039240367,0.8297463059425354,0.4398426065536749,0.4170746786881284,0.9162352085113524,0.6125321904936483,0.596210174691887,0.0,0.1157573873859648,0.1238748070630688,0.0,0.5182093257181315,0.3054831305111933,0.0,0.0,0.0,0.0,0.0,0.0
0.8454250693321228,0.4348553406709684,0.407038293594213,0.925450086593628,0.6168375995811068,0.5948628485829172,0.0012146899700164,0.1848127451665679,0.1786081061388603,0.0,0.5639896999743205,0.5164483450366197,0.6309968373375013,0.0223364753497832,0.0214235545140846,0.8939859867095947,0.1021785714285714,0.1081547963762142,0.8070458769798279,0.4049901642498113,0.3721635355268956,0.9051271677017212,0.5789118229243666,0.5503657455945051,0.005,0.1018376090157843,0.0912581997724374,0.134,0.4023700812853558,0.2314426196882713,0.0,0.0,0.0,0.0,0.0,0.0
0.8554080724716187,0.4709369878781415,0.4379507519442511,0.9328117966651917,0.6562108475631357,0.6376806933758389,0.0009342752173542,0.1831370060741508,0.179843745925578,0.0,0.5985976048767909,0.5593287645831955,0.6257551898125093,0.0356495803417863,0.0198311515642184,0.8934447169303894,0.0986071428571428,0.0891956723932764,0.8248422145843506,0.4102500461494253,0.3832194290397257,0.9172189831733704,0.5927333889387717,0.5757510993015408,0.003,0.1029519031215972,0.1041007212881701,0.128,0.3987820442152002,0.2626588336429319,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.4057676077899758,0.3668638155821253,0.0,0.5547142758392462,0.5263996542441891,0.0,0.1837447470729859,0.1823012525373286,0.0,0.5521285486455723,0.5198146868336381,0.0,0.0300016591855803,0.0223202400287115,0.0,0.1281785714285714,0.130569074795103,0.0,0.3556468810622316,0.3144451545012701,0.0,0.489257499993224,0.4526382245558004,0.0,6.683335350686947e-09,-3.2373297959295776e-08,0.871,0.0,0.1240157454239265,0.0,0.0,0.0,0.0,0.0,0.0
0.0014236423969268,0.1707703964494598,0.1313227035627688,0.0,0.2237705419975759,0.1917733282570871,0.0,0.0851235490066374,0.0619337755452013,0.0,0.2060890056922464,0.1561222956882858,0.0005074543356895,0.1143347660661943,0.1126751726165496,0.0,0.284,0.2909644477938872,0.0,0.1314628247791167,0.0963646526305899,0.0,0.1809365275524052,0.1492973056357802,0.0,-8.553841196976451e-06,-2.3979869968206203e-05,0.882,0.0,0.0380820729396015,0.0,0.0,0.0,0.0,0.0,0.0
0.0014236430525779,0.1707702951814144,0.1313225834172228,0.0,0.2237705527162964,0.191773328292129,0.0,0.0851269694131113,0.0619329664402875,0.0,0.2060889893419311,0.1561222957077768,0.0005074543356895,0.1143347660661943,0.1126751726165496,0.0,0.284,0.2909644477938872,0.0,0.1314629364101179,0.0963646720073189,0.0,0.1809365392936856,0.1492973056907785,0.0,1.103719925632553e-05,9.320300856873416e-06,0.882,0.0,0.0380820727463345,0.0,0.0,0.0,0.0,0.0,0.0


==> data/rando/wide_resnet502_inserted.csv <==
x_axis,integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson,lrp_contrastive_cosine,lrp_contrastive_spearman,lrp_contrastive_pearson,lrp_original_cosine,lrp_original_spearman,lrp_original_pearson
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.800080418586731,0.6388233743095879,0.6099151668470788,0.9708887934684752,0.8325735922524248,0.8281358543491881,0.201289417750464,0.1589769050346982,0.1931234024645359,0.9915173053741456,0.9631350235281948,0.9657103394969344,0.7043109851647168,0.1751169149264823,0.1899837724628998,0.9284340739250184,0.3931785714285714,0.4128965769638452,0.7551459670066833,0.5931099246302078,0.5719058349333401,0.9661740064620972,0.8113153627868565,0.8099441567763438,0.0147104755705222,0.0021918627657058,0.0147104867016808,0.4723006962380314,0.6006616106204165,0.4721853982988765,0.6559036105594869,0.3581393242166034,0.348735957481436,0.971055805683136,0.8766823228121066,0.8887085689815294
10,0.8478221297264099,0.4969231476103018,0.4621925319462832,0.9330525994300842,0.6525458654893984,0.638715970495184,0.5500364899635315,0.2856244679230089,0.2813881333502369,0.9580951929092408,0.8248031353883665,0.8335200249024517,0.6535494855605066,0.0812102542047392,0.0853352157470555,0.9039820432662964,0.19425,0.2110504851965057,0.8461304903030396,0.5099147875799384,0.4807858913833275,0.9351041316986084,0.6736344066173361,0.6644948918313862,0.2000337833130149,0.1354691167038121,0.2000137814747426,0.4170548380314849,0.5649537782251741,0.4169521656097328,0.0,0.0,0.0,0.000784644126892,0.0004250905572576,0.0005099032905776
20,0.87274169921875,0.5255368407266154,0.4994656722840911,0.9428238272666932,0.7032715889627836,0.6926282503295109,0.5153745412826538,0.2181163048066219,0.2627100335971356,0.947111427783966,0.7966327171699524,0.7986050366715902,0.5968651185976341,0.0714035360386794,0.0620377994882597,0.9102854132652284,0.2285714285714286,0.2479546291735539,0.8646127581596375,0.5212237780783541,0.4980943932305781,0.9398845434188844,0.702462897100963,0.6940082887390459,0.1857655359035234,0.1376057884156329,0.1857469011317154,0.4130800112073575,0.5632965604582811,0.4129724377402939,0.0,0.0,0.0,0.0,0.0,0.0
30,0.8599910736083984,0.49293779164898,0.4671007164060975,0.9307640194892884,0.6525379216929997,0.6388149594949045,0.4941632747650146,0.1997827023042961,0.2255797669869303,0.9185335040092468,0.6916902268335317,0.6870747595746961,0.5849027460778597,0.0405135660632411,0.0274632373006894,0.8968197107315063,0.1600714285714286,0.1658923413525648,0.861569881439209,0.5003992905363196,0.4827413568139193,0.9350430965423584,0.6762584006441493,0.6683115375903915,0.1498616852297633,0.1171786157593394,0.1498379437283055,0.386903671430342,0.5535617088820937,0.3867839548227582,0.0,0.0,0.0,0.0,0.0,0.0
40,0.8319680094718933,0.4513556696165017,0.4144046474940033,0.9147711992263794,0.6048166375922899,0.5826304402209455,0.4767510890960693,0.172546853299151,0.1834921634825202,0.884901225566864,0.5851164980271771,0.5589131296786454,0.594016421285225,0.0451607371489317,0.036067430349354,0.894429087638855,0.1680357142857143,0.1643351669065001,0.8162002563476562,0.4344190043517052,0.4062849585803435,0.912413477897644,0.609450426246061,0.5918753937961229,3.415679602767341e-07,0.113405975528718,0.1214535712177041,0.0,0.5061140231319557,0.3186351713430067,0.0,0.0,0.0,0.0,0.0,0.0
50,0.8401167988777161,0.4441122975888228,0.4156231903767692,0.916741907596588,0.6066834247323922,0.5869586341543884,0.3857372803390026,0.1976536018168726,0.2051015338232796,0.4265559186339378,0.6654553667626879,0.6360933113976037,0.6377596643473953,0.0401164635347698,0.0366266625587888,0.8938362002372742,0.0973571428571428,0.097905039240367,0.8297463059425354,0.4398426065536749,0.4170746786881284,0.9162352085113524,0.6125321904936483,0.596210174691887,0.0,0.1157573873859648,0.1238748070630688,0.0,0.5182093257181315,0.3054831305111933,0.0,0.0,0.0,0.0,0.0,0.0
60,0.8454250693321228,0.4348553406709684,0.407038293594213,0.925450086593628,0.6168375995811068,0.5948628485829172,0.0012146899700164,0.1848127451665679,0.1786081061388603,0.0,0.5639896999743205,0.5164483450366197,0.6309968373375013,0.0223364753497832,0.0214235545140846,0.8939859867095947,0.1021785714285714,0.1081547963762142,0.8070458769798279,0.4049901642498113,0.3721635355268956,0.9051271677017212,0.5789118229243666,0.5503657455945051,0.005,0.1018376090157843,0.0912581997724374,0.134,0.4023700812853558,0.2314426196882713,0.0,0.0,0.0,0.0,0.0,0.0
70,0.8554080724716187,0.4709369878781415,0.4379507519442511,0.9328117966651917,0.6562108475631357,0.6376806933758389,0.0009342752173542,0.1831370060741508,0.179843745925578,0.0,0.5985976048767909,0.5593287645831955,0.6257551898125093,0.0356495803417863,0.0198311515642184,0.8934447169303894,0.0986071428571428,0.0891956723932764,0.8248422145843506,0.4102500461494253,0.3832194290397257,0.9172189831733704,0.5927333889387717,0.5757510993015408,0.003,0.1029519031215972,0.1041007212881701,0.128,0.3987820442152002,0.2626588336429319,0.0,0.0,0.0,0.0,0.0,0.0
80,0.0,0.4057676077899758,0.3668638155821253,0.0,0.5547142758392462,0.5263996542441891,0.0,0.1837447470729859,0.1823012525373286,0.0,0.5521285486455723,0.5198146868336381,0.0,0.0300016591855803,0.0223202400287115,0.0,0.1281785714285714,0.130569074795103,0.0,0.3556468810622316,0.3144451545012701,0.0,0.489257499993224,0.4526382245558004,0.0,6.683335350686947e-09,-3.2373297959295776e-08,0.871,0.0,0.1240157454239265,0.0,0.0,0.0,0.0,0.0,0.0
90,0.0014236423969268,0.1707703964494598,0.1313227035627688,0.0,0.2237705419975759,0.1917733282570871,0.0,0.0851235490066374,0.0619337755452013,0.0,0.2060890056922464,0.1561222956882858,0.0005074543356895,0.1143347660661943,0.1126751726165496,0.0,0.284,0.2909644477938872,0.0,0.1314628247791167,0.0963646526305899,0.0,0.1809365275524052,0.1492973056357802,0.0,-8.553841196976451e-06,-2.3979869968206203e-05,0.882,0.0,0.0380820729396015,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0014236430525779,0.1707702951814144,0.1313225834172228,0.0,0.2237705527162964,0.191773328292129,0.0,0.0851269694131113,0.0619329664402875,0.0,0.2060889893419311,0.1561222957077768,0.0005074543356895,0.1143347660661943,0.1126751726165496,0.0,0.284,0.2909644477938872,0.0,0.1314629364101179,0.0963646720073189,0.0,0.1809365392936856,0.1492973056907785,0.0,1.103719925632553e-05,9.320300856873416e-06,0.882,0.0,0.0380820727463345,0.0,0.0,0.0,0.0,0.0,0.0


==> data/resnet50_new.csv <==
integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.2706674776026048,0.169620004971515,0.1748581088818867,0.9339151382446288,0.6601535028786666,0.6409212385103482,0.0001054817363619,6.6765652120835e-05,0.0001661870600935,0.9217565655708312,0.756188143631861,0.7340550632088689,0.5248535976200365,0.0041805738455613,-0.004243055818108,0.9117801785469056,0.0393845786879267,0.0334333940561168,0.3266025548563339,0.2307318616120203,0.2424917007727916,0.9410443305969238,0.7006140947193712,0.6914618784516066,0.0,0.0,0.0,0.6050203746007755,0.281483683078391,0.2997672821193102
0.1455666871163994,0.0953134439108089,0.1033297222238581,0.9416409730911256,0.6861465143652442,0.6706364201293229,0.0,0.0,0.0,0.949008285999298,0.8385991834616079,0.8301585330301902,0.4658285178577298,0.0229956030708515,0.0213746874080226,0.9203585386276244,0.0573407131765127,0.0624218779250275,0.2027894159764982,0.1454504371057036,0.1590484448786264,0.949252426624298,0.7282845058866205,0.7206019624255243,0.0,0.0,0.0,0.5783814195048762,0.3238606937048773,0.3362299771143031
0.4996905624866485,0.3591158906458184,0.3371858559919084,0.9433923363685608,0.6949641362297773,0.6825812945694354,0.0030381611660122,0.0015532977160213,0.0033010160754796,0.9443880319595336,0.8166318353548593,0.8102893120624256,0.5376212759315968,0.0489995900712057,0.0505992565595436,0.919412076473236,0.146007322384781,0.1585419504543999,0.5589976762086153,0.4188796177433774,0.4118207922340374,0.9505351185798644,0.7340753049570026,0.7287848018571533,0.0018057963699102,0.0009456498552983,0.0018204539406267,0.5550962842530571,0.3214132405037688,0.3186878591322628
0.8126782178878784,0.5410358551090273,0.4919250893857508,0.9322286248207092,0.6469460732994603,0.6295814232659218,0.1870941916058873,0.1349592501147788,0.1370146520635582,0.9006696939468384,0.6213645732181892,0.6025265626579397,0.5766257946062251,0.0513351200166641,0.056295456741626,0.9257675409317015,0.186162006044552,0.2167549246625286,0.8275223970413208,0.5737687687365254,0.5335589498718861,0.939121961593628,0.6786405803103719,0.6681750292326255,0.2442845655240708,0.167171354583433,0.1568132775981058,0.5618612863610615,0.2818043781481813,0.2721737832035251
0.8434156179428101,0.5664792077893241,0.5192814137472911,0.9373830556869508,0.671440355614469,0.6545041014622816,0.3106945684690727,0.228959893000367,0.2257967952632306,0.908583402633667,0.6638353989332152,0.6411595178015803,0.515924233248923,0.0395099581882534,0.0354851099264356,0.9189329743385316,0.1438493376040344,0.1558191489869112,0.8576250076293945,0.5972702368651418,0.5616823772603625,0.9451624155044556,0.7025070521157739,0.692714593577673,0.3199473184725502,0.1897565608495004,0.1795394476830037,0.5335597377805971,0.2812232618761515,0.2633138760463644
0.8404335379600525,0.5499519833419068,0.4968810587319142,0.9288220405578612,0.6507059433971105,0.6314601395344626,0.4263086137863429,0.2272900277157962,0.2175705479455093,0.8882972598075867,0.5654645400269476,0.5329004805494042,0.5119435923444107,0.0477671331083337,0.0446647250289055,0.9229857921600342,0.1658326446170431,0.1883089159097361,0.8526034355163574,0.5809081924953066,0.5417202977157214,0.9367527365684508,0.6839943329188509,0.6735289656482614,0.3297485449430169,0.1448077992804965,0.1328956005196255,0.5444046138883568,0.2625934132157864,0.2450468323174317
0.8621605038642883,0.5791671168769562,0.535192121726016,0.9401052594184875,0.6894357497964065,0.6738504300592422,0.4549609124660492,0.1957190493614602,0.1787966460160747,0.8849526047706604,0.5588455884344983,0.5265850172106973,0.4827609969380238,0.0640661504510565,0.0673183092825547,0.924766719341278,0.2144560045544853,0.2524756023225374,0.8693832755088806,0.598096304284117,0.5628720370137615,0.9446976184844972,0.706377741083077,0.6969057112793309,0.3084482998448974,0.1180274086987591,0.1202210851564148,0.5194360578431515,0.2423615782618653,0.2274317532317299
0.8586555123329163,0.4728818099084848,0.4361619896574928,0.9354823231697084,0.6053869531477187,0.5879102527593176,0.4710459113121032,0.1413666303318768,0.1453857169131475,0.8656461238861084,0.4633583275415163,0.4298000961529414,0.4980327551383525,0.0877404035039165,0.0842218960198475,0.9283474087715148,0.2563664034427076,0.2821056945060002,0.8482993245124817,0.4480636894754802,0.4131311735833902,0.9291173219680786,0.5729864241633703,0.5551065334316914,0.3188335932068446,0.1340209499540046,0.125265847418486,0.5229100417247974,0.2386277866934908,0.2095656274996004
0.8139198422431946,0.2662526915271909,0.227463416942541,0.9001571536064148,0.3359150979897804,0.3204727247260867,0.4387433230876922,0.0518447021431989,0.0476282841582788,0.8033820986747742,0.1709199808377,0.1532839919662326,0.5410800097525208,0.025932367951465,0.0270146142107471,0.9182188510894777,0.154190876447066,0.1636382601283446,0.8026632070541382,0.2557084753551795,0.2148997544147653,0.8929756879806519,0.3199288191346867,0.2966940165869658,0.2992294825619891,0.0677379025611737,0.0471852611509068,0.4689099275379849,0.118941179417891,0.0931898042095696
0.8139198422431946,0.2662526892728987,0.2274634147788169,0.9001571536064148,0.3359150925838245,0.3204727247204367,0.4387454092502594,0.0518507758282628,0.047630110243698,0.8033820986747742,0.1709199893481116,0.1532839921195045,0.5410800097525208,0.025932367951465,0.0270146142107471,0.9182188510894777,0.154190876447066,0.1636382601283446,0.8026632070541382,0.2557084337327613,0.2148997494139984,0.8929756283760071,0.319928838065192,0.2966940167618246,0.2992295111928009,0.0677378772315408,0.0471852693187927,0.4689099269118451,0.1189411644449025,0.0931898041488165


==> data/resnet50_new_diff.csv <==
integrated_gradients_contrastive_cosine,integrated_gradients_contrastive_spearman,integrated_gradients_contrastive_pearson,integrated_gradients_original_cosine,integrated_gradients_original_spearman,integrated_gradients_original_pearson,guided_backprop_contrastive_cosine,guided_backprop_contrastive_spearman,guided_backprop_contrastive_pearson,guided_backprop_original_cosine,guided_backprop_original_spearman,guided_backprop_original_pearson,gradcam_contrastive_cosine,gradcam_contrastive_spearman,gradcam_contrastive_pearson,gradcam_original_cosine,gradcam_original_spearman,gradcam_original_pearson,input_x_gradient_contrastive_cosine,input_x_gradient_contrastive_spearman,input_x_gradient_contrastive_pearson,input_x_gradient_original_cosine,input_x_gradient_original_spearman,input_x_gradient_original_pearson,guided_grad_cam_contrastive_cosine,guided_grad_cam_contrastive_spearman,guided_grad_cam_contrastive_pearson,guided_grad_cam_original_cosine,guided_grad_cam_original_spearman,guided_grad_cam_original_pearson,integrated_gradients_diffpos_cosine,integrated_gradients_diffpos_spearman,integrated_gradients_diffpos_pearson,guided_backprop_diffpos_cosine,guided_backprop_diffpos_spearman,guided_backprop_diffpos_pearson,gradcam_diffpos_cosine,gradcam_diffpos_spearman,gradcam_diffpos_pearson,input_x_gradient_diffpos_cosine,input_x_gradient_diffpos_pearson,input_x_gradient_diffpos_spearman,guided_grad_cam_diffpos_cosine,guided_grad_cam_diffpos_spearman,guided_grad_cam_diffpos_pearson,integrated_gradients_diffpos_cosine,integrated_gradients_diffpos_spearman,integrated_gradients_diffpos_pearson,guided_backprop_diffpos_cosine,guided_backprop_diffpos_spearman,guided_backprop_diffpos_pearson,gradcam_diffpos_cosine,gradcam_diffpos_spearman,gradcam_diffpos_pearson,input_x_gradient_diffpos_cosine,input_x_gradient_diffpos_pearson,input_x_gradient_diffpos_spearman,guided_grad_cam_diffpos_cosine,guided_grad_cam_diffpos_spearman,guided_grad_cam_diffpos_pearson
0.8126083612442017,0.655707646212112,0.6275343327208152,0.9725347757339478,0.8378823278617538,0.8336199732368895,0.2020039806026761,0.1535955214293914,0.1970035225313256,0.9955086708068848,0.9799565501165506,0.9816185586735844,0.7051935187838971,0.1444429835458827,0.1521668794657601,0.933999001979828,0.322427986965783,0.339549298847734,0.7899355292320251,0.6305360261370929,0.6116491162372649,0.9695656895637512,0.8262915342840286,0.8238430516787516,0.0879257806034547,0.0569719125521962,0.0866293639918826,0.6676351430884097,0.3600720704754279,0.4015962654509051,-0.159926,-0.182175,-0.206086,-0.793505,-0.826361,-0.784615,-0.228805,-0.177985,-0.187382,-0.179630,-0.195756,-0.212194,-0.579709,-0.303100,-0.314967,0.159926,0.182175,0.206086,0.793505,0.826361,0.784615,0.228805,0.177985,0.187382,0.179630,0.195756,0.212194,0.579709,0.303100,0.314967
0.2706674776026048,0.169620004971515,0.1748581088818867,0.9339151382446288,0.6601535028786666,0.6409212385103482,0.0001054817363619,6.6765652120835e-05,0.0001661870600935,0.9217565655708312,0.756188143631861,0.7340550632088689,0.5248535976200365,0.0041805738455613,-0.004243055818108,0.9117801785469056,0.0393845786879267,0.0334333940561168,0.3266025548563339,0.2307318616120203,0.2424917007727916,0.9410443305969238,0.7006140947193712,0.6914618784516066,0.0,0.0,0.0,0.6050203746007755,0.281483683078391,0.2997672821193102,-0.663248,-0.490533,-0.466063,-0.921651,-0.756121,-0.733889,-0.386927,-0.035204,-0.037676,-0.614442,-0.469882,-0.448970,-0.605020,-0.281484,-0.299767,0.663248,0.490533,0.466063,0.921651,0.756121,0.733889,0.386927,0.035204,0.037676,0.614442,0.469882,0.448970,0.605020,0.281484,0.299767
0.1455666871163994,0.0953134439108089,0.1033297222238581,0.9416409730911256,0.6861465143652442,0.6706364201293229,0.0,0.0,0.0,0.949008285999298,0.8385991834616079,0.8301585330301902,0.4658285178577298,0.0229956030708515,0.0213746874080226,0.9203585386276244,0.0573407131765127,0.0624218779250275,0.2027894159764982,0.1454504371057036,0.1590484448786264,0.949252426624298,0.7282845058866205,0.7206019624255243,0.0,0.0,0.0,0.5783814195048762,0.3238606937048773,0.3362299771143031,-0.796074,-0.590833,-0.567307,-0.949008,-0.838599,-0.830159,-0.454530,-0.034345,-0.041047,-0.746463,-0.582834,-0.561554,-0.578381,-0.323861,-0.336230,0.796074,0.590833,0.567307,0.949008,0.838599,0.830159,0.454530,0.034345,0.041047,0.746463,0.582834,0.561554,0.578381,0.323861,0.336230
0.4996905624866485,0.3591158906458184,0.3371858559919084,0.9433923363685608,0.6949641362297773,0.6825812945694354,0.0030381611660122,0.0015532977160213,0.0033010160754796,0.9443880319595336,0.8166318353548593,0.8102893120624256,0.5376212759315968,0.0489995900712057,0.0505992565595436,0.919412076473236,0.146007322384781,0.1585419504543999,0.5589976762086153,0.4188796177433774,0.4118207922340374,0.9505351185798644,0.7340753049570026,0.7287848018571533,0.0018057963699102,0.0009456498552983,0.0018204539406267,0.5550962842530571,0.3214132405037688,0.3186878591322628,-0.443702,-0.335848,-0.345395,-0.941350,-0.815079,-0.806988,-0.381791,-0.097008,-0.107943,-0.391537,-0.315196,-0.316964,-0.553290,-0.320468,-0.316867,0.443702,0.335848,0.345395,0.941350,0.815079,0.806988,0.381791,0.097008,0.107943,0.391537,0.315196,0.316964,0.553290,0.320468,0.316867
0.8126782178878784,0.5410358551090273,0.4919250893857508,0.9322286248207092,0.6469460732994603,0.6295814232659218,0.1870941916058873,0.1349592501147788,0.1370146520635582,0.9006696939468384,0.6213645732181892,0.6025265626579397,0.5766257946062251,0.0513351200166641,0.056295456741626,0.9257675409317015,0.186162006044552,0.2167549246625286,0.8275223970413208,0.5737687687365254,0.5335589498718861,0.939121961593628,0.6786405803103719,0.6681750292326255,0.2442845655240708,0.167171354583433,0.1568132775981058,0.5618612863610615,0.2818043781481813,0.2721737832035251,-0.119550,-0.105910,-0.137656,-0.713576,-0.486405,-0.465512,-0.349142,-0.134827,-0.160459,-0.111600,-0.104872,-0.134616,-0.317577,-0.114633,-0.115361,0.119550,0.105910,0.137656,0.713576,0.486405,0.465512,0.349142,0.134827,0.160459,0.111600,0.104872,0.134616,0.317577,0.114633,0.115361
0.8434156179428101,0.5664792077893241,0.5192814137472911,0.9373830556869508,0.671440355614469,0.6545041014622816,0.3106945684690727,0.228959893000367,0.2257967952632306,0.908583402633667,0.6638353989332152,0.6411595178015803,0.515924233248923,0.0395099581882534,0.0354851099264356,0.9189329743385316,0.1438493376040344,0.1558191489869112,0.8576250076293945,0.5972702368651418,0.5616823772603625,0.9451624155044556,0.7025070521157739,0.692714593577673,0.3199473184725502,0.1897565608495004,0.1795394476830037,0.5335597377805971,0.2812232618761515,0.2633138760463644,-0.093967,-0.104961,-0.135223,-0.597889,-0.434876,-0.415363,-0.403009,-0.104339,-0.120334,-0.087537,-0.105237,-0.131032,-0.213612,-0.091467,-0.083774,0.093967,0.104961,0.135223,0.597889,0.434876,0.415363,0.403009,0.104339,0.120334,0.087537,0.105237,0.131032,0.213612,0.091467,0.083774
0.8404335379600525,0.5499519833419068,0.4968810587319142,0.9288220405578612,0.6507059433971105,0.6314601395344626,0.4263086137863429,0.2272900277157962,0.2175705479455093,0.8882972598075867,0.5654645400269476,0.5329004805494042,0.5119435923444107,0.0477671331083337,0.0446647250289055,0.9229857921600342,0.1658326446170431,0.1883089159097361,0.8526034355163574,0.5809081924953066,0.5417202977157214,0.9367527365684508,0.6839943329188509,0.6735289656482614,0.3297485449430169,0.1448077992804965,0.1328956005196255,0.5444046138883568,0.2625934132157864,0.2450468323174317,-0.088389,-0.100754,-0.134579,-0.461989,-0.338175,-0.315330,-0.411042,-0.118066,-0.143644,-0.084149,-0.103086,-0.131809,-0.214656,-0.117786,-0.112151,0.088389,0.100754,0.134579,0.461989,0.338175,0.315330,0.411042,0.118066,0.143644,0.084149,0.103086,0.131809,0.214656,0.117786,0.112151
0.8621605038642883,0.5791671168769562,0.535192121726016,0.9401052594184875,0.6894357497964065,0.6738504300592422,0.4549609124660492,0.1957190493614602,0.1787966460160747,0.8849526047706604,0.5588455884344983,0.5265850172106973,0.4827609969380238,0.0640661504510565,0.0673183092825547,0.924766719341278,0.2144560045544853,0.2524756023225374,0.8693832755088806,0.598096304284117,0.5628720370137615,0.9446976184844972,0.706377741083077,0.6969057112793309,0.3084482998448974,0.1180274086987591,0.1202210851564148,0.5194360578431515,0.2423615782618653,0.2274317532317299,-0.077945,-0.110269,-0.138658,-0.429992,-0.363127,-0.347788,-0.442006,-0.150390,-0.185157,-0.075314,-0.108281,-0.134034,-0.210988,-0.124334,-0.107211,0.077945,0.110269,0.138658,0.429992,0.363127,0.347788,0.442006,0.150390,0.185157,0.075314,0.108281,0.134034,0.210988,0.124334,0.107211
0.8586555123329163,0.4728818099084848,0.4361619896574928,0.9354823231697084,0.6053869531477187,0.5879102527593176,0.4710459113121032,0.1413666303318768,0.1453857169131475,0.8656461238861084,0.4633583275415163,0.4298000961529414,0.4980327551383525,0.0877404035039165,0.0842218960198475,0.9283474087715148,0.2563664034427076,0.2821056945060002,0.8482993245124817,0.4480636894754802,0.4131311735833902,0.9291173219680786,0.5729864241633703,0.5551065334316914,0.3188335932068446,0.1340209499540046,0.125265847418486,0.5229100417247974,0.2386277866934908,0.2095656274996004,-0.076827,-0.132505,-0.151748,-0.394600,-0.321992,-0.284414,-0.430315,-0.168626,-0.197884,-0.080818,-0.124923,-0.141975,-0.204076,-0.104607,-0.084300,0.076827,0.132505,0.151748,0.394600,0.321992,0.284414,0.430315,0.168626,0.197884,0.080818,0.124923,0.141975,0.204076,0.104607,0.084300
0.8139198422431946,0.2662526915271909,0.227463416942541,0.9001571536064148,0.3359150979897804,0.3204727247260867,0.4387433230876922,0.0518447021431989,0.0476282841582788,0.8033820986747742,0.1709199808377,0.1532839919662326,0.5410800097525208,0.025932367951465,0.0270146142107471,0.9182188510894777,0.154190876447066,0.1636382601283446,0.8026632070541382,0.2557084753551795,0.2148997544147653,0.8929756879806519,0.3199288191346867,0.2966940165869658,0.2992294825619891,0.0677379025611737,0.0471852611509068,0.4689099275379849,0.118941179417891,0.0931898042095696,-0.086237,-0.069662,-0.093009,-0.364639,-0.119075,-0.105656,-0.377139,-0.128259,-0.136624,-0.090312,-0.064220,-0.081794,-0.169680,-0.051203,-0.046005,0.086237,0.069662,0.093009,0.364639,0.119075,0.105656,0.377139,0.128259,0.136624,0.090312,0.064220,0.081794,0.169680,0.051203,0.046005
0.8139198422431946,0.2662526892728987,0.2274634147788169,0.9001571536064148,0.3359150925838245,0.3204727247204367,0.4387454092502594,0.0518507758282628,0.047630110243698,0.8033820986747742,0.1709199893481116,0.1532839921195045,0.5410800097525208,0.025932367951465,0.0270146142107471,0.9182188510894777,0.154190876447066,0.1636382601283446,0.8026632070541382,0.2557084337327613,0.2148997494139984,0.8929756283760071,0.319928838065192,0.2966940167618246,0.2992295111928009,0.0677378772315408,0.0471852693187927,0.4689099269118451,0.1189411644449025,0.0931898041488165,-0.086237,-0.069662,-0.093009,-0.364637,-0.119069,-0.105654,-0.377139,-0.128259,-0.136624,-0.090312,-0.064220,-0.081794,-0.169680,-0.051203,-0.046005,0.086237,0.069662,0.093009,0.364637,0.119069,0.105654,0.377139,0.128259,0.136624,0.090312,0.064220,0.081794,0.169680,0.051203,0.046005

